Detection and Pose Estimation of flat, Texture-less Industry Objects on HoloLens using synthetic Training

Current state-of-the-art 6d pose estimation is too compute intensive to be deployed on edge devices, such as Microsoft HoloLens (2) or Apple iPad, both used for an increasing number of augmented reality applications. The quality of AR is greatly dependent on its capabilities to detect and overlay geometry within the scene. We propose a synthetically trained client-server-based augmented reality application, demonstrating state-of-the-art object pose estimation of metallic and texture-less industry objects on edge devices. Synthetic data enables training without real photographs, i.e. for yet-to-be-manufactured objects. Our qualitative evaluation on an AR-assisted sorting task, and quantitative evaluation on both renderings, as well as real-world data recorded on HoloLens 2, sheds light on its real-world applicability.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> yolo_x_results/26d/hyp.yaml <==
lr0: 0.01
lrf: 0.01
momentum: 0.937
weight_decay: 0.0005
warmup_epochs: 3.0
warmup_momentum: 0.8
warmup_bias_lr: 0.1
box: 0.05
cls: 0.5
cls_pw: 1.0
obj: 1.0
obj_pw: 1.0
iou_t: 0.2
anchor_t: 4.0
fl_gamma: 0.0
hsv_h: 0.015
hsv_s: 0.7
hsv_v: 0.4
degrees: 0.0
translate: 0.1
scale: 0.5
shear: 0.0
perspective: 0.0
flipud: 0.0
fliplr: 0.5
mosaic: 1.0
mixup: 0.0
copy_paste: 0.0


==> yolo_x_results/26d/opt.yaml <==
weights: weights/yolov5x.pt
cfg: /opt/spool/tpoellab/yolov5/models/yolov5x-trumpf-hd.yaml
data: /opt/spool/tpoellab/yolov5/data/trumpf-hd.yaml
hyp: data/hyps/hyp.scratch-low.yaml
epochs: 500
batch_size: 48
imgsz: 1024
rect: false
resume: false
nosave: false
noval: false
noautoanchor: false
noplots: false
evolve: null
bucket: ''
cache: null
image_weights: false
device: 0,1,2,3,4,5,6,7
multi_scale: true
single_cls: false
optimizer: SGD
sync_bn: false
workers: 8
project: /opt/spool/tpoellab/yolov5/runs
name: exp
exist_ok: false
quad: false
cos_lr: false
label_smoothing: 0.0
patience: 100
freeze:
- 0
save_period: 10
local_rank: 0
entity: null
upload_dataset: false
bbox_interval: 10
artifact_alias: latest
save_dir: /opt/spool/tpoellab/yolov5/runs/exp8


==> yolo_x_results/26d/results.csv <==
               epoch,      train/box_loss,      train/obj_loss,      train/cls_loss,   metrics/precision,      metrics/recall,     metrics/mAP_0.5,metrics/mAP_0.5:0.95,        val/box_loss,        val/obj_loss,        val/cls_loss,               x/lr0,               x/lr1,               x/lr2
                   0,            0.044471,            0.064444,            0.041996,             0.38413,               0.109,             0.12241,            0.088383,            0.066451,             0.25724,            0.052738,           0.0033306,           0.0033306,            0.070024
                   1,            0.030642,            0.051592,            0.019315,             0.50834,             0.28655,              0.3077,             0.22413,             0.04308,             0.21157,            0.037955,           0.0066508,           0.0066508,            0.040011
                   2,            0.030413,            0.056134,            0.018776,             0.37171,             0.24029,             0.23616,             0.15287,            0.058588,             0.17064,            0.047847,           0.0099577,           0.0099577,           0.0099849
                   3,            0.028801,            0.051475,            0.017236,             0.63031,             0.43044,             0.46556,             0.31812,            0.043203,             0.13735,            0.030355,           0.0099406,           0.0099406,           0.0099406
                   4,            0.026004,              0.0474,             0.01445,             0.58229,             0.48069,             0.49726,              0.3512,            0.041747,             0.12861,            0.025882,           0.0099406,           0.0099406,           0.0099406
                   5,            0.025139,            0.049176,            0.013641,             0.66956,             0.43434,              0.4918,             0.35607,            0.040253,             0.14947,            0.023793,           0.0099208,           0.0099208,           0.0099208
                   6,             0.02423,            0.047609,            0.012736,             0.75628,             0.50921,             0.55751,              0.4101,             0.03974,             0.13586,            0.024214,            0.009901,            0.009901,            0.009901
                   7,            0.023871,             0.04597,            0.012507,              0.7628,             0.46096,             0.52991,             0.40098,            0.038065,             0.15453,            0.022258,           0.0098812,           0.0098812,           0.0098812
                   8,            0.023267,            0.046162,            0.012014,             0.69224,             0.48384,             0.53355,             0.40943,            0.036956,               0.142,            0.022276,           0.0098614,           0.0098614,           0.0098614
                   9,            0.022962,            0.044382,             0.01168,             0.74401,             0.54508,             0.58875,             0.44277,            0.035667,             0.13048,            0.021363,           0.0098416,           0.0098416,           0.0098416
                  10,            0.022913,            0.044875,            0.011561,             0.79781,             0.54009,             0.59924,             0.45439,            0.035241,             0.12909,            0.020678,           0.0098218,           0.0098218,           0.0098218
                  11,            0.022387,            0.041796,            0.010866,             0.77366,             0.54103,             0.59169,             0.45302,            0.034972,             0.12961,            0.020316,            0.009802,            0.009802,            0.009802
                  12,            0.022337,             0.04281,            0.010794,             0.77045,             0.54332,              0.5911,             0.45119,            0.035339,             0.13137,            0.019759,           0.0097822,           0.0097822,           0.0097822
                  13,            0.021888,             0.04222,            0.010784,             0.81882,             0.53469,             0.59927,             0.45776,            0.035043,             0.13124,            0.019122,           0.0097624,           0.0097624,           0.0097624
                  14,            0.021864,            0.041141,            0.010511,             0.83339,             0.53438,             0.60937,             0.46683,            0.034467,             0.12748,            0.018765,           0.0097426,           0.0097426,           0.0097426
                  15,            0.022082,            0.042747,            0.010581,             0.82149,             0.56567,              0.6282,             0.48011,            0.033812,             0.12374,            0.018285,           0.0097228,           0.0097228,           0.0097228
                  16,            0.021537,            0.042037,            0.010315,             0.81979,             0.57632,             0.63514,             0.48672,            0.033519,               0.122,            0.017978,            0.009703,            0.009703,            0.009703
                  17,            0.021424,            0.042165,            0.010141,             0.82423,             0.58924,              0.6478,             0.49697,            0.033058,             0.11875,             0.01764,           0.0096832,           0.0096832,           0.0096832
                  18,            0.021616,            0.043005,            0.010244,             0.81415,             0.60336,             0.65238,             0.50259,            0.032832,             0.11814,            0.017405,           0.0096634,           0.0096634,           0.0096634
                  19,            0.021397,            0.040925,           0.0099322,             0.83484,             0.60007,             0.65654,             0.50507,            0.032704,              0.1174,            0.017328,           0.0096436,           0.0096436,           0.0096436
                  20,            0.021423,            0.042963,           0.0099157,              0.8392,             0.60266,             0.65867,             0.50629,            0.032561,             0.11723,            0.017276,           0.0096238,           0.0096238,           0.0096238
                  21,             0.02115,            0.040177,           0.0096295,             0.85871,              0.5979,              0.6618,             0.51054,            0.032351,             0.11645,            0.017087,            0.009604,            0.009604,            0.009604
                  22,            0.020768,            0.040065,           0.0094468,             0.85424,             0.59894,             0.66118,             0.51093,            0.032214,             0.11589,            0.017005,           0.0095842,           0.0095842,           0.0095842
                  23,            0.021127,            0.041549,           0.0096822,              0.8598,               0.598,             0.66309,             0.51199,            0.032154,             0.11558,            0.016818,           0.0095644,           0.0095644,           0.0095644
                  24,            0.021139,             0.04115,           0.0096045,              0.8405,             0.60576,             0.66258,             0.51129,             0.03225,             0.11643,             0.01673,           0.0095446,           0.0095446,           0.0095446
                  25,            0.021134,            0.042079,           0.0096619,             0.84323,             0.60472,              0.6646,             0.51298,            0.032216,               0.116,            0.016663,           0.0095248,           0.0095248,           0.0095248
                  26,            0.020735,            0.039479,           0.0094903,              0.8399,             0.61073,             0.66769,             0.51482,            0.032117,             0.11568,            0.016596,            0.009505,            0.009505,            0.009505
                  27,            0.021087,            0.041409,           0.0097175,             0.85962,             0.60544,              0.6697,              0.5175,            0.032012,             0.11535,             0.01646,           0.0094852,           0.0094852,           0.0094852
                  28,            0.020746,            0.040686,            0.009355,             0.86481,             0.59779,             0.66613,             0.51392,            0.032284,             0.11709,             0.01672,           0.0094654,           0.0094654,           0.0094654
                  29,             0.02072,            0.039759,           0.0091847,             0.85426,             0.59771,             0.66157,              0.5097,            0.032606,             0.11858,            0.016948,           0.0094456,           0.0094456,           0.0094456
                  30,            0.020858,            0.040702,           0.0096208,              0.8455,             0.60318,             0.66158,             0.50971,            0.032638,             0.11794,            0.016902,           0.0094258,           0.0094258,           0.0094258
                  31,            0.020563,            0.040484,           0.0091754,             0.84051,             0.60632,             0.66391,             0.51162,            0.032531,             0.11725,            0.016772,            0.009406,            0.009406,            0.009406
                  32,            0.020441,            0.039476,           0.0089771,             0.84451,             0.60253,             0.66312,             0.51168,            0.032552,             0.11781,            0.016741,           0.0093862,           0.0093862,           0.0093862
                  33,            0.020648,            0.041469,             0.00921,             0.85682,             0.59473,             0.66261,              0.5128,            0.032421,             0.11864,            0.016426,           0.0093664,           0.0093664,           0.0093664
                  34,            0.020503,            0.039246,           0.0090915,             0.86996,             0.59728,              0.6653,             0.51678,            0.032283,             0.11793,            0.016228,           0.0093466,           0.0093466,           0.0093466
                  35,            0.020385,            0.038238,           0.0089426,             0.89145,             0.59523,             0.66979,             0.51971,            0.032151,             0.11736,            0.016123,           0.0093268,           0.0093268,           0.0093268
                  36,            0.020175,            0.037681,            0.008974,             0.83593,             0.61104,             0.66952,             0.51909,            0.032147,             0.11816,            0.016156,            0.009307,            0.009307,            0.009307
                  37,            0.020314,            0.039721,           0.0087912,             0.85831,               0.605,             0.67473,             0.52225,            0.031816,             0.11763,            0.015943,           0.0092872,           0.0092872,           0.0092872
                  38,            0.020187,            0.039763,           0.0089941,             0.86079,             0.60701,             0.67829,             0.52485,            0.031556,             0.11714,            0.015851,           0.0092674,           0.0092674,           0.0092674
                  39,            0.020139,             0.03827,           0.0089007,              0.8576,             0.61138,             0.68034,             0.52629,            0.031371,             0.11661,            0.015731,           0.0092476,           0.0092476,           0.0092476
                  40,            0.020187,            0.039018,           0.0089402,             0.82163,             0.62331,             0.67707,             0.52388,            0.031526,             0.11752,            0.015827,           0.0092278,           0.0092278,           0.0092278
                  41,             0.01985,            0.036095,           0.0088321,             0.84342,              0.6143,             0.67729,             0.52338,            0.031507,             0.11841,            0.015746,            0.009208,            0.009208,            0.009208
                  42,            0.019866,            0.039474,           0.0086016,             0.84168,             0.61287,             0.67457,             0.52176,            0.031609,             0.11982,            0.015819,           0.0091882,           0.0091882,           0.0091882
                  43,             0.01983,             0.03682,           0.0085789,             0.82803,             0.61609,             0.67262,             0.51999,            0.031725,             0.12078,            0.015852,           0.0091684,           0.0091684,           0.0091684
                  44,             0.02018,            0.038355,           0.0087976,             0.84335,             0.61098,             0.67266,             0.51928,            0.031766,             0.12114,            0.015921,           0.0091486,           0.0091486,           0.0091486
                  45,            0.020114,            0.039723,           0.0086725,             0.86669,             0.59349,             0.66923,             0.51612,            0.032015,              0.1222,             0.01608,           0.0091288,           0.0091288,           0.0091288
                  46,             0.01997,            0.038825,           0.0086441,             0.86089,             0.59616,             0.66904,             0.51605,            0.032105,              0.1221,            0.016083,            0.009109,            0.009109,            0.009109
                  47,            0.019809,            0.037518,           0.0085104,             0.84985,             0.60531,             0.67276,             0.51923,            0.031996,             0.12068,             0.01581,           0.0090892,           0.0090892,           0.0090892
                  48,            0.019997,            0.038391,           0.0086492,             0.87016,             0.59468,             0.67171,             0.51827,            0.032154,             0.12131,            0.015708,           0.0090694,           0.0090694,           0.0090694
                  49,            0.020003,            0.039147,           0.0086971,             0.88155,             0.58817,             0.67209,             0.51874,            0.032173,             0.12161,            0.015699,           0.0090496,           0.0090496,           0.0090496
                  50,            0.020011,            0.039604,           0.0085647,             0.85663,             0.59873,             0.67064,             0.51736,            0.032226,             0.12293,            0.015749,           0.0090298,           0.0090298,           0.0090298
                  51,            0.020102,            0.039455,           0.0088278,             0.86212,             0.59577,             0.66913,             0.51594,            0.032326,             0.12325,            0.015856,             0.00901,             0.00901,             0.00901
                  52,            0.019902,            0.039268,           0.0084698,             0.84121,             0.59985,             0.66584,             0.51456,            0.032471,             0.12405,            0.015889,           0.0089902,           0.0089902,           0.0089902
                  53,             0.01967,            0.038526,           0.0083399,             0.86439,             0.59323,             0.66723,             0.51519,            0.032443,             0.12332,            0.015859,           0.0089704,           0.0089704,           0.0089704
                  54,            0.019833,            0.038669,           0.0084903,             0.83715,             0.59953,             0.66054,              0.5107,            0.032745,             0.12447,            0.015986,           0.0089506,           0.0089506,           0.0089506
                  55,            0.019526,            0.036885,            0.008267,             0.84858,             0.60416,              0.6653,             0.51614,            0.032586,             0.12272,             0.01578,           0.0089308,           0.0089308,           0.0089308
                  56,            0.019862,            0.039046,           0.0084969,             0.86507,             0.59053,             0.66318,             0.51493,            0.032705,             0.12374,            0.015883,            0.008911,            0.008911,            0.008911
                  57,            0.019581,            0.038704,           0.0082248,             0.85591,             0.59688,             0.66455,             0.51638,            0.032566,               0.124,            0.015866,           0.0088912,           0.0088912,           0.0088912
                  58,            0.019738,            0.038113,           0.0084506,             0.87046,             0.59714,              0.6693,              0.5195,             0.03239,             0.12165,            0.015748,           0.0088714,           0.0088714,           0.0088714
                  59,             0.01988,            0.038105,           0.0085093,             0.82737,             0.62201,             0.67528,             0.52293,            0.032221,             0.11979,            0.015689,           0.0088516,           0.0088516,           0.0088516
                  60,            0.019685,            0.037761,           0.0083666,             0.86552,             0.60609,              0.6759,             0.52262,            0.032167,             0.12031,            0.015696,           0.0088318,           0.0088318,           0.0088318
                  61,            0.019374,            0.038244,           0.0080794,             0.85599,             0.61551,             0.67734,             0.52358,            0.032138,             0.11985,            0.015706,            0.008812,            0.008812,            0.008812
                  62,            0.019601,             0.03704,           0.0081661,              0.8509,             0.61446,             0.67667,             0.52347,            0.032264,             0.11988,            0.015722,           0.0087922,           0.0087922,           0.0087922
                  63,            0.019604,            0.038032,           0.0083739,             0.83938,              0.6264,             0.68056,             0.52555,            0.032045,             0.11814,            0.015533,           0.0087724,           0.0087724,           0.0087724
                  64,            0.019616,            0.037553,           0.0084338,             0.82733,             0.62654,             0.67903,             0.52292,            0.032212,              0.1187,            0.015555,           0.0087526,           0.0087526,           0.0087526
                  65,              0.0191,            0.035449,           0.0079381,             0.83398,             0.62447,             0.67924,             0.52308,            0.032202,             0.11829,            0.015575,           0.0087328,           0.0087328,           0.0087328
                  66,            0.019433,            0.037252,           0.0082557,               0.825,              0.6291,             0.67816,             0.52474,             0.03214,             0.11861,            0.015539,            0.008713,            0.008713,            0.008713
                  67,            0.019563,            0.037506,           0.0083252,             0.85337,             0.61652,             0.67884,             0.52581,            0.032155,              0.1198,            0.015537,           0.0086932,           0.0086932,           0.0086932
                  68,            0.019318,            0.038087,           0.0081171,             0.85806,             0.61961,             0.68232,             0.52909,            0.031958,             0.11922,            0.015536,           0.0086734,           0.0086734,           0.0086734
                  69,             0.01963,            0.039072,           0.0082344,             0.86704,             0.62002,             0.68626,             0.53295,            0.031769,             0.11831,            0.015399,           0.0086536,           0.0086536,           0.0086536
                  70,            0.019614,            0.037398,           0.0083671,             0.87434,             0.61895,             0.68861,             0.53492,            0.031521,             0.11815,            0.015226,           0.0086338,           0.0086338,           0.0086338
                  71,            0.019325,            0.037564,           0.0081016,             0.86277,             0.61869,             0.68588,             0.53224,            0.031553,             0.11983,            0.015277,            0.008614,            0.008614,            0.008614
                  72,             0.01952,            0.038721,           0.0081707,             0.83629,             0.62787,             0.68495,             0.53102,            0.031481,             0.12044,            0.015329,           0.0085942,           0.0085942,           0.0085942
                  73,            0.019242,            0.036853,           0.0080584,             0.84385,             0.62921,              0.6879,             0.53278,            0.031377,             0.12023,            0.015212,           0.0085744,           0.0085744,           0.0085744
                  74,            0.019336,            0.037271,           0.0080363,             0.84448,              0.6334,                0.69,             0.53495,            0.031276,             0.12079,            0.014997,           0.0085546,           0.0085546,           0.0085546
                  75,            0.019264,            0.038033,           0.0078447,             0.86699,             0.62413,             0.68915,             0.53452,            0.031329,             0.12155,            0.014994,           0.0085348,           0.0085348,           0.0085348
                  76,            0.019328,            0.038419,            0.007814,             0.87499,             0.61941,             0.68705,             0.53373,            0.031304,             0.12242,            0.015048,            0.008515,            0.008515,            0.008515
                  77,            0.019429,            0.037326,           0.0080917,             0.90125,             0.61052,             0.68907,             0.53534,            0.031167,             0.12174,            0.014991,           0.0084952,           0.0084952,           0.0084952
                  78,            0.019054,            0.036574,           0.0078813,             0.88435,             0.61324,              0.6873,             0.53363,            0.031206,             0.12277,            0.015029,           0.0084754,           0.0084754,           0.0084754
                  79,            0.019281,            0.037009,            0.008084,             0.88317,              0.6047,             0.68393,             0.53176,            0.031314,             0.12368,            0.014962,           0.0084556,           0.0084556,           0.0084556
                  80,            0.019142,            0.036547,            0.008016,             0.87561,             0.60413,             0.68105,             0.52804,            0.031428,              0.1243,            0.015134,           0.0084358,           0.0084358,           0.0084358
                  81,            0.018946,            0.036676,           0.0078692,             0.85954,             0.60952,             0.67998,              0.5272,            0.031437,             0.12531,            0.015157,            0.008416,            0.008416,            0.008416
                  82,            0.019186,            0.037231,           0.0078714,             0.86684,             0.60655,             0.68222,             0.52906,            0.031265,             0.12481,            0.015113,           0.0083962,           0.0083962,           0.0083962
                  83,            0.018873,            0.036726,           0.0076093,             0.85403,             0.61052,             0.68161,             0.52957,             0.03118,             0.12475,            0.015089,           0.0083764,           0.0083764,           0.0083764
                  84,            0.018846,            0.036061,           0.0076029,             0.86578,             0.61406,             0.68216,             0.52989,            0.031025,             0.12416,            0.015018,           0.0083566,           0.0083566,           0.0083566
                  85,            0.018806,            0.036066,           0.0077221,             0.88154,             0.61258,             0.68284,             0.53022,            0.030914,             0.12345,            0.014853,           0.0083368,           0.0083368,           0.0083368
                  86,            0.019077,            0.037514,           0.0077858,             0.86871,              0.6123,             0.67779,             0.52646,            0.031072,             0.12458,            0.014876,            0.008317,            0.008317,            0.008317
                  87,            0.019159,            0.037505,           0.0078163,             0.84059,             0.62199,             0.67821,             0.52765,            0.030987,             0.12493,            0.014713,           0.0082972,           0.0082972,           0.0082972
                  88,            0.019072,            0.037323,           0.0077608,              0.8457,             0.61809,             0.67702,             0.52652,            0.031047,             0.12608,            0.014761,           0.0082774,           0.0082774,           0.0082774
                  89,            0.019141,            0.037266,           0.0079471,             0.87007,             0.61529,             0.67987,             0.52787,            0.031069,             0.12525,            0.014676,           0.0082576,           0.0082576,           0.0082576
                  90,            0.018961,            0.037343,           0.0078068,             0.86126,             0.62035,              0.6824,             0.52911,            0.031131,             0.12396,            0.014737,           0.0082378,           0.0082378,           0.0082378
                  91,            0.018947,            0.037302,           0.0078691,             0.87471,             0.61779,             0.68532,             0.53044,            0.031161,             0.12299,            0.014808,            0.008218,            0.008218,            0.008218
                  92,            0.018728,            0.036019,           0.0075942,             0.86078,             0.62359,             0.68728,             0.53305,            0.031152,             0.12346,            0.014746,           0.0081982,           0.0081982,           0.0081982
                  93,             0.01909,            0.037979,            0.007863,             0.85701,             0.62179,             0.68684,             0.53462,            0.031074,             0.12382,             0.01467,           0.0081784,           0.0081784,           0.0081784
                  94,            0.018911,            0.036376,           0.0076625,             0.86904,             0.61102,             0.67968,             0.53206,             0.03131,              0.1258,            0.014756,           0.0081586,           0.0081586,           0.0081586
                  95,            0.018947,            0.037016,           0.0076834,             0.83595,               0.624,             0.67785,             0.53137,            0.031357,              0.1265,             0.01472,           0.0081388,           0.0081388,           0.0081388
                  96,             0.01903,            0.035789,           0.0077586,             0.84459,             0.61663,             0.67743,             0.53163,            0.031479,             0.12679,            0.014574,            0.008119,            0.008119,            0.008119
                  97,            0.018771,            0.036391,           0.0076887,             0.83889,             0.61855,             0.67668,             0.53127,            0.031654,             0.12692,            0.014613,           0.0080992,           0.0080992,           0.0080992
                  98,            0.018839,             0.03624,           0.0076083,             0.83024,             0.61918,             0.67386,             0.52838,            0.031865,             0.12841,            0.014665,           0.0080794,           0.0080794,           0.0080794
                  99,            0.018663,            0.036188,            0.007603,             0.85339,             0.61309,             0.67521,             0.52978,            0.031762,             0.12792,            0.014539,           0.0080596,           0.0080596,           0.0080596
                 100,            0.018641,            0.036089,           0.0074709,             0.84988,             0.61441,             0.67558,             0.53024,            0.031758,              0.1277,            0.014511,           0.0080398,           0.0080398,           0.0080398
                 101,            0.018706,            0.036071,           0.0077326,             0.85502,             0.60691,             0.67647,             0.53064,            0.031761,             0.12643,            0.014548,             0.00802,             0.00802,             0.00802
                 102,            0.018614,            0.035782,           0.0075466,             0.84159,             0.61585,             0.67542,             0.53038,            0.031759,             0.12641,             0.01459,           0.0080002,           0.0080002,           0.0080002
                 103,            0.018695,            0.036163,           0.0075329,             0.84052,             0.61312,             0.67624,             0.53212,            0.031603,             0.12614,            0.014533,           0.0079804,           0.0079804,           0.0079804
                 104,            0.018886,            0.036502,           0.0077319,             0.84893,             0.61122,             0.67536,             0.53183,             0.03156,             0.12659,            0.014651,           0.0079606,           0.0079606,           0.0079606
                 105,             0.01888,            0.036645,           0.0076657,             0.88274,             0.59867,             0.67296,             0.53167,            0.031728,             0.12647,            0.014828,           0.0079408,           0.0079408,           0.0079408
                 106,            0.018708,            0.035225,           0.0075888,              0.8742,              0.6006,             0.67098,             0.53122,            0.031742,             0.12719,             0.01488,            0.007921,            0.007921,            0.007921
                 107,            0.018911,            0.036911,           0.0076806,              0.8473,             0.61225,             0.67039,             0.53117,            0.031686,             0.12702,            0.014934,           0.0079012,           0.0079012,           0.0079012
                 108,            0.018798,             0.03655,           0.0076423,             0.85433,             0.60789,             0.67029,             0.53098,            0.031537,             0.12664,            0.014962,           0.0078814,           0.0078814,           0.0078814
                 109,             0.01842,            0.035778,           0.0074537,             0.85266,             0.60565,             0.66835,             0.52889,            0.031516,             0.12747,            0.015058,           0.0078616,           0.0078616,           0.0078616
                 110,            0.018696,             0.03677,           0.0075073,               0.839,             0.61093,             0.66842,             0.52887,            0.031322,              0.1271,            0.014967,           0.0078418,           0.0078418,           0.0078418
                 111,            0.018484,            0.036066,            0.007475,             0.82234,              0.6209,             0.67184,             0.53313,            0.030981,             0.12621,             0.01477,            0.007822,            0.007822,            0.007822
                 112,            0.018882,            0.035676,           0.0076795,             0.88023,             0.59809,              0.6741,             0.53693,            0.030632,             0.12513,            0.014553,           0.0078022,           0.0078022,           0.0078022
                 113,            0.018586,             0.03635,           0.0074877,             0.86358,             0.60128,             0.67035,             0.53474,            0.030632,               0.126,            0.014598,           0.0077824,           0.0077824,           0.0077824
                 114,            0.018731,            0.035552,           0.0076173,             0.83786,             0.61706,             0.67514,             0.53831,            0.030163,             0.12237,            0.014323,           0.0077626,           0.0077626,           0.0077626
                 115,            0.018633,            0.035163,           0.0074404,             0.83369,             0.62386,              0.6756,             0.53824,             0.03007,              0.1214,            0.014373,           0.0077428,           0.0077428,           0.0077428
                 116,            0.018653,            0.036491,           0.0074682,             0.87006,             0.61083,             0.67824,             0.53925,            0.029992,              0.1206,            0.014442,            0.007723,            0.007723,            0.007723
                 117,            0.018768,            0.037065,           0.0075376,              0.8538,             0.61935,             0.68136,             0.54138,            0.029839,             0.11937,            0.014414,           0.0077032,           0.0077032,           0.0077032
                 118,            0.018628,            0.037853,           0.0073847,             0.84537,             0.61947,              0.6784,             0.53832,            0.030037,             0.12122,            0.014619,           0.0076834,           0.0076834,           0.0076834
                 119,            0.018818,            0.037258,           0.0075891,              0.8265,             0.62563,             0.67615,             0.53811,             0.03017,             0.12284,            0.014725,           0.0076636,           0.0076636,           0.0076636
                 120,             0.01859,            0.036136,           0.0076302,             0.87024,             0.60292,             0.67141,              0.5354,            0.030422,             0.12541,             0.01485,           0.0076438,           0.0076438,           0.0076438
                 121,            0.018733,            0.036451,           0.0075588,             0.84802,             0.59966,             0.66414,             0.52995,            0.031017,             0.12829,            0.015179,            0.007624,            0.007624,            0.007624
                 122,            0.018595,            0.035691,           0.0073252,             0.81475,             0.61202,             0.66335,             0.52863,            0.031092,             0.12902,            0.015168,           0.0076042,           0.0076042,           0.0076042
                 123,            0.018472,            0.035856,           0.0072806,             0.82423,             0.60836,             0.66262,             0.52866,            0.031155,             0.12955,            0.015149,           0.0075844,           0.0075844,           0.0075844
                 124,            0.018664,            0.035893,           0.0076193,             0.85972,             0.59782,             0.66252,              0.5286,            0.031198,             0.12944,            0.015183,           0.0075646,           0.0075646,           0.0075646
                 125,            0.018409,            0.035236,           0.0072747,             0.81192,             0.61953,             0.66368,              0.5285,            0.031283,             0.12893,            0.015302,           0.0075448,           0.0075448,           0.0075448
                 126,             0.01853,            0.036834,           0.0075144,              0.8317,             0.61284,             0.66471,             0.52918,            0.031271,             0.12901,            0.015385,            0.007525,            0.007525,            0.007525
                 127,            0.018358,            0.036011,           0.0071471,             0.83182,             0.61417,             0.66448,             0.52916,            0.031298,             0.13036,             0.01556,           0.0075052,           0.0075052,           0.0075052
                 128,            0.018354,            0.035719,           0.0072863,             0.83262,             0.61112,              0.6644,             0.52744,            0.031359,             0.13125,            0.015553,           0.0074854,           0.0074854,           0.0074854
                 129,            0.018383,            0.036931,           0.0073185,             0.84477,              0.6193,             0.67234,             0.53274,            0.031059,             0.12888,            0.015376,           0.0074656,           0.0074656,           0.0074656
                 130,            0.018389,            0.035548,           0.0073388,             0.85346,             0.61453,             0.67256,             0.53406,            0.030962,             0.12989,            0.015247,           0.0074458,           0.0074458,           0.0074458
                 131,            0.018333,            0.035639,           0.0073501,             0.86758,              0.6179,             0.67269,             0.53465,            0.030755,              0.1295,            0.015254,            0.007426,            0.007426,            0.007426
                 132,            0.018545,               0.036,           0.0073667,             0.87035,              0.6119,             0.67106,             0.53348,            0.030911,             0.13046,            0.015415,           0.0074062,           0.0074062,           0.0074062
                 133,             0.01824,            0.034905,            0.007291,             0.86452,             0.61121,              0.6712,             0.53361,            0.031038,             0.13154,            0.015573,           0.0073864,           0.0073864,           0.0073864
                 134,            0.018281,            0.035588,            0.007151,             0.88129,             0.60427,             0.67197,             0.53444,            0.031047,             0.13068,            0.015426,           0.0073666,           0.0073666,           0.0073666
                 135,            0.018054,            0.034882,           0.0070236,             0.86769,             0.60912,              0.6722,             0.53475,            0.031132,             0.13032,            0.015456,           0.0073468,           0.0073468,           0.0073468
                 136,            0.017842,            0.034319,           0.0070259,               0.899,              0.5945,             0.67022,             0.53217,             0.03136,             0.13212,            0.015552,            0.007327,            0.007327,            0.007327
                 137,            0.018089,            0.034858,            0.007043,             0.87069,             0.60884,             0.67418,             0.53476,            0.031081,             0.13088,            0.015414,           0.0073072,           0.0073072,           0.0073072
                 138,            0.018148,            0.035331,           0.0072258,             0.88203,             0.60623,             0.67417,             0.53457,            0.031211,             0.13024,            0.015533,           0.0072874,           0.0072874,           0.0072874
                 139,            0.018299,            0.034987,           0.0072124,             0.89407,             0.59645,             0.66977,              0.5314,            0.031537,             0.13086,            0.015734,           0.0072676,           0.0072676,           0.0072676
                 140,            0.017995,            0.034945,           0.0070624,             0.90762,             0.59227,             0.67201,             0.53366,            0.031467,             0.13001,            0.015642,           0.0072478,           0.0072478,           0.0072478
                 141,            0.018135,            0.036074,           0.0071215,             0.91984,             0.59456,             0.67653,             0.53764,            0.031231,             0.12913,            0.015338,            0.007228,            0.007228,            0.007228
                 142,            0.018134,            0.035773,           0.0070203,             0.91265,             0.60201,             0.67874,             0.54078,            0.031097,             0.12874,              0.0152,           0.0072082,           0.0072082,           0.0072082
                 143,            0.018204,            0.035054,           0.0071685,             0.90786,             0.60443,             0.67987,             0.54197,            0.031155,             0.12928,            0.015233,           0.0071884,           0.0071884,           0.0071884
                 144,            0.018113,            0.036191,           0.0070685,             0.91329,             0.60242,             0.67859,             0.54165,            0.031316,             0.13023,            0.015264,           0.0071686,           0.0071686,           0.0071686
                 145,            0.018168,            0.036076,           0.0070747,             0.90802,             0.60653,             0.67917,             0.54172,            0.031318,              0.1298,            0.015208,           0.0071488,           0.0071488,           0.0071488
                 146,            0.018249,            0.036249,           0.0071625,             0.89739,             0.61097,             0.67894,             0.54114,            0.031335,              0.1291,            0.015094,            0.007129,            0.007129,            0.007129
                 147,            0.018285,            0.036244,           0.0071363,             0.90996,             0.60795,             0.67901,             0.54228,            0.031329,             0.12878,            0.014982,           0.0071092,           0.0071092,           0.0071092
                 148,            0.017929,             0.03472,           0.0069388,             0.90286,             0.61293,              0.6833,             0.54497,            0.031102,             0.12605,            0.014683,           0.0070894,           0.0070894,           0.0070894
                 149,             0.01792,            0.034036,           0.0069795,             0.89413,             0.62027,             0.68572,             0.54682,            0.031143,             0.12555,            0.014639,           0.0070696,           0.0070696,           0.0070696
                 150,            0.018103,            0.035286,           0.0072029,             0.88051,             0.62599,             0.68968,             0.54991,            0.030848,             0.12331,            0.014441,           0.0070498,           0.0070498,           0.0070498
                 151,             0.01788,            0.034447,           0.0070271,             0.85307,             0.64068,             0.69307,             0.55156,            0.030695,             0.12224,            0.014306,             0.00703,             0.00703,             0.00703
                 152,            0.018369,            0.036146,           0.0074326,             0.86748,             0.63674,             0.69379,              0.5515,             0.03069,             0.12194,            0.014344,           0.0070102,           0.0070102,           0.0070102
                 153,            0.017843,            0.034065,           0.0068567,             0.86436,             0.63749,             0.69303,             0.55103,            0.030834,             0.12226,            0.014403,           0.0069904,           0.0069904,           0.0069904
                 154,            0.017917,            0.035717,            0.006878,             0.86155,             0.63454,             0.69251,             0.55053,            0.030972,             0.12229,            0.014426,           0.0069706,           0.0069706,           0.0069706
                 155,            0.018162,            0.034977,           0.0071189,             0.88323,               0.625,             0.69341,             0.55153,            0.030781,             0.12182,            0.014324,           0.0069508,           0.0069508,           0.0069508
                 156,            0.017912,            0.035136,           0.0071219,             0.87993,              0.6249,             0.69102,             0.54887,            0.030922,             0.12258,            0.014498,            0.006931,            0.006931,            0.006931
                 157,            0.017935,            0.034236,            0.007007,             0.88119,             0.61937,             0.68953,             0.54595,            0.031003,             0.12252,            0.014699,           0.0069112,           0.0069112,           0.0069112
                 158,            0.017905,            0.034937,           0.0070134,             0.87996,              0.6201,             0.68924,             0.54535,            0.031061,             0.12268,            0.014788,           0.0068914,           0.0068914,           0.0068914
                 159,            0.018099,            0.035885,            0.006967,             0.87738,             0.61979,             0.68808,              0.5445,            0.031115,             0.12315,            0.014982,           0.0068716,           0.0068716,           0.0068716
                 160,            0.017761,            0.034109,           0.0070325,             0.86554,             0.62199,             0.68693,             0.54512,               0.031,              0.1225,            0.015067,           0.0068518,           0.0068518,           0.0068518
                 161,            0.017931,            0.034996,           0.0070349,             0.87683,             0.61669,             0.68884,             0.54619,            0.030806,             0.12075,            0.015066,            0.006832,            0.006832,            0.006832
                 162,            0.017782,            0.034981,           0.0068176,             0.87168,             0.62274,             0.68987,              0.5476,            0.030627,              0.1193,            0.014992,           0.0068122,           0.0068122,           0.0068122
                 163,            0.017839,            0.034278,           0.0068294,             0.86449,               0.634,             0.69201,             0.54884,            0.030554,              0.1185,            0.015021,           0.0067924,           0.0067924,           0.0067924
                 164,             0.01792,            0.034828,           0.0070169,               0.872,             0.63253,             0.69267,             0.54967,            0.030614,             0.11865,            0.015102,           0.0067726,           0.0067726,           0.0067726
                 165,            0.018111,            0.035859,           0.0070222,              0.8787,             0.62905,             0.69211,             0.54954,            0.030652,             0.11869,            0.015207,           0.0067528,           0.0067528,           0.0067528
                 166,            0.017881,            0.035282,           0.0070781,              0.8875,             0.62928,             0.69474,             0.54971,            0.030536,             0.11822,            0.015249,            0.006733,            0.006733,            0.006733
                 167,            0.017688,            0.033266,            0.006829,             0.87948,              0.6352,              0.6956,             0.55129,            0.030469,             0.11784,            0.015241,           0.0067132,           0.0067132,           0.0067132
                 168,             0.01797,            0.034886,           0.0069251,              0.8768,             0.63832,             0.69715,             0.55212,            0.030401,             0.11744,             0.01511,           0.0066934,           0.0066934,           0.0066934
                 169,            0.017905,            0.035075,           0.0069139,             0.88154,              0.6356,             0.69833,             0.55256,            0.030344,             0.11711,            0.014974,           0.0066736,           0.0066736,           0.0066736
                 170,            0.017832,            0.033707,           0.0070812,             0.88213,             0.63248,             0.69879,             0.55397,            0.030144,             0.11633,            0.014785,           0.0066538,           0.0066538,           0.0066538
                 171,             0.01795,            0.034515,           0.0069005,              0.8845,             0.63293,             0.69679,             0.55376,            0.030118,             0.11648,            0.014751,            0.006634,            0.006634,            0.006634
                 172,            0.017499,            0.034357,           0.0067059,             0.87783,             0.63581,             0.69499,             0.55341,            0.030076,             0.11674,            0.014907,           0.0066142,           0.0066142,           0.0066142
                 173,            0.017725,            0.034349,           0.0066557,             0.88391,             0.63653,             0.69535,             0.55451,            0.030009,             0.11741,            0.014992,           0.0065944,           0.0065944,           0.0065944
                 174,            0.017908,            0.034532,           0.0069244,             0.88437,             0.63047,             0.69196,             0.55198,            0.030221,             0.11909,            0.015264,           0.0065746,           0.0065746,           0.0065746
                 175,            0.017442,            0.034938,           0.0068104,             0.88236,             0.63285,             0.69472,             0.55355,            0.029979,             0.11924,            0.015127,           0.0065548,           0.0065548,           0.0065548
                 176,            0.017667,            0.035579,           0.0067026,              0.8966,             0.62738,             0.69302,             0.55386,            0.030002,             0.12063,            0.015148,            0.006535,            0.006535,            0.006535
                 177,            0.017598,            0.034451,           0.0067366,             0.90258,             0.62398,             0.69437,             0.55484,            0.029877,             0.12125,            0.014996,           0.0065152,           0.0065152,           0.0065152
                 178,            0.017399,            0.032975,           0.0065638,             0.90167,             0.62321,             0.69707,             0.55688,            0.029727,               0.121,            0.014819,           0.0064954,           0.0064954,           0.0064954
                 179,            0.017503,            0.033204,           0.0067629,             0.89709,             0.62832,             0.69802,             0.55881,            0.029594,             0.12031,            0.014653,           0.0064756,           0.0064756,           0.0064756
                 180,            0.017747,            0.035073,           0.0068335,              0.9007,              0.6278,             0.69767,             0.56012,            0.029532,             0.12008,            0.014548,           0.0064558,           0.0064558,           0.0064558
                 181,            0.017729,            0.035827,           0.0067247,              0.8879,             0.63022,             0.69353,             0.55761,            0.029704,             0.12081,            0.014687,            0.006436,            0.006436,            0.006436
                 182,             0.01768,            0.035116,           0.0065799,             0.88148,             0.63589,             0.69574,             0.55838,            0.029664,             0.11988,            0.014775,           0.0064162,           0.0064162,           0.0064162
                 183,            0.017833,            0.035102,           0.0068541,             0.89315,             0.63005,             0.69433,             0.55787,            0.029688,             0.11917,             0.01487,           0.0063964,           0.0063964,           0.0063964
                 184,            0.017558,            0.034416,           0.0068159,             0.89253,              0.6259,             0.69012,             0.55398,            0.029871,             0.11953,            0.014985,           0.0063766,           0.0063766,           0.0063766
                 185,            0.017646,            0.034709,           0.0067641,             0.89906,             0.62003,             0.68721,             0.55197,             0.03002,             0.11978,            0.015116,           0.0063568,           0.0063568,           0.0063568
                 186,            0.017565,            0.034586,           0.0067008,              0.8641,             0.63288,             0.68582,             0.54995,            0.030221,             0.12041,            0.015289,            0.006337,            0.006337,            0.006337
                 187,            0.017434,            0.033771,           0.0066131,             0.88264,             0.62518,             0.68669,             0.55022,            0.030269,              0.1211,            0.015348,           0.0063172,           0.0063172,           0.0063172
                 188,            0.017719,            0.035608,            0.006782,             0.87868,             0.62925,             0.69037,             0.55195,            0.030179,             0.11992,            0.015164,           0.0062974,           0.0062974,           0.0062974
                 189,            0.017449,            0.034781,           0.0066709,             0.87626,              0.6328,             0.69115,             0.55225,              0.0303,             0.11941,             0.01511,           0.0062776,           0.0062776,           0.0062776
                 190,            0.017626,            0.034477,           0.0067427,             0.88216,             0.63076,             0.69233,             0.55348,            0.030261,             0.11902,            0.015099,           0.0062578,           0.0062578,           0.0062578
                 191,            0.017756,            0.035594,           0.0069391,             0.86073,             0.63602,             0.68864,             0.55151,            0.030402,             0.11978,             0.01516,            0.006238,            0.006238,            0.006238
                 192,            0.017657,            0.034835,           0.0066816,             0.87093,             0.63299,             0.69018,             0.55219,            0.030425,             0.11942,            0.015175,           0.0062182,           0.0062182,           0.0062182
                 193,            0.017251,            0.032135,           0.0065363,             0.86686,              0.6321,             0.69113,             0.55414,            0.030334,             0.11982,            0.015147,           0.0061984,           0.0061984,           0.0061984
                 194,            0.017505,            0.035145,           0.0066948,             0.87376,             0.63251,             0.69007,             0.55426,            0.030333,             0.12035,            0.015143,           0.0061786,           0.0061786,           0.0061786
                 195,            0.017791,            0.034582,           0.0067866,             0.85773,             0.64144,             0.69443,             0.55591,            0.030188,             0.11964,            0.014871,           0.0061588,           0.0061588,           0.0061588
                 196,            0.017554,            0.035014,           0.0067112,             0.88192,             0.63692,             0.69399,             0.55697,            0.030125,             0.12002,            0.014868,            0.006139,            0.006139,            0.006139
                 197,            0.017414,            0.033814,           0.0066569,             0.89115,             0.63242,             0.69636,              0.5588,            0.030188,             0.11968,            0.014955,           0.0061192,           0.0061192,           0.0061192
                 198,            0.017548,            0.033837,           0.0066819,             0.91335,             0.62656,             0.69936,             0.56116,            0.030084,             0.11861,            0.014872,           0.0060994,           0.0060994,           0.0060994
                 199,            0.017577,            0.034782,            0.006598,             0.89235,             0.63097,             0.69897,              0.5605,            0.030073,             0.11915,            0.014862,           0.0060796,           0.0060796,           0.0060796
                 200,            0.017161,            0.033665,           0.0063263,              0.8893,             0.63375,             0.70055,             0.56202,             0.03003,             0.11869,            0.014765,           0.0060598,           0.0060598,           0.0060598
                 201,            0.017185,             0.03357,           0.0065065,             0.87928,             0.63956,             0.70089,             0.56159,            0.030105,             0.11879,            0.014803,             0.00604,             0.00604,             0.00604
                 202,            0.017373,            0.033533,            0.006629,             0.87792,             0.64124,             0.70268,             0.56248,            0.030048,             0.11914,            0.014828,           0.0060202,           0.0060202,           0.0060202
                 203,            0.017327,            0.034656,           0.0065184,             0.86385,             0.64177,             0.70163,             0.56069,            0.030176,             0.11884,            0.014844,           0.0060004,           0.0060004,           0.0060004
                 204,            0.017183,            0.034505,           0.0064315,             0.86799,             0.64041,               0.701,             0.55962,            0.030325,             0.11959,            0.014847,           0.0059806,           0.0059806,           0.0059806
                 205,            0.017268,            0.032887,           0.0066415,             0.88409,             0.63667,             0.70136,             0.56023,            0.030402,             0.12025,            0.014985,           0.0059608,           0.0059608,           0.0059608
                 206,            0.017295,            0.034807,             0.00663,             0.87705,             0.63777,              0.7013,             0.56151,            0.030385,              0.1204,            0.015074,            0.005941,            0.005941,            0.005941
                 207,            0.017299,            0.033796,           0.0064558,             0.89352,             0.62791,             0.70176,               0.563,             0.03029,             0.12055,            0.015125,           0.0059212,           0.0059212,           0.0059212
                 208,            0.017298,            0.033855,           0.0066464,             0.89345,             0.62827,             0.69851,             0.56177,            0.030365,             0.12169,            0.015237,           0.0059014,           0.0059014,           0.0059014
                 209,            0.017417,            0.034946,           0.0065472,             0.89194,             0.62281,             0.69469,               0.559,            0.030588,             0.12249,            0.015364,           0.0058816,           0.0058816,           0.0058816
                 210,            0.017352,            0.034782,           0.0065172,             0.90719,             0.61262,             0.69091,             0.55469,            0.030819,             0.12395,            0.015538,           0.0058618,           0.0058618,           0.0058618
                 211,            0.017328,            0.033588,           0.0064538,             0.89407,              0.6086,             0.67946,             0.54819,            0.031715,             0.12762,            0.015838,            0.005842,            0.005842,            0.005842
                 212,            0.017222,            0.033384,           0.0064463,             0.88712,             0.60779,             0.67784,             0.54634,            0.031765,             0.12727,            0.015845,           0.0058222,           0.0058222,           0.0058222
                 213,            0.017132,            0.033553,           0.0064575,             0.88777,              0.6068,             0.67546,             0.54435,            0.031919,             0.12656,            0.015855,           0.0058024,           0.0058024,           0.0058024
                 214,            0.016957,            0.034255,           0.0063889,             0.85211,             0.61531,             0.67149,             0.54013,            0.032032,             0.12751,            0.016009,           0.0057826,           0.0057826,           0.0057826
                 215,            0.016991,            0.032429,           0.0064553,             0.84157,              0.6227,             0.67058,             0.53976,            0.032111,             0.12841,            0.015835,           0.0057628,           0.0057628,           0.0057628
                 216,             0.01692,            0.032098,           0.0062547,             0.87399,             0.61335,             0.67173,             0.54114,            0.031942,             0.12757,            0.015606,            0.005743,            0.005743,            0.005743
                 217,            0.017506,            0.034775,           0.0065481,              0.8717,             0.61212,             0.67207,             0.54183,            0.031989,             0.12719,            0.015644,           0.0057232,           0.0057232,           0.0057232
                 218,            0.016972,            0.033652,           0.0063506,             0.86726,             0.61361,             0.67198,             0.54188,            0.032085,             0.12697,            0.015672,           0.0057034,           0.0057034,           0.0057034
                 219,            0.017153,            0.034107,           0.0065257,             0.88545,             0.60711,             0.67092,             0.54167,            0.032174,             0.12611,            0.015769,           0.0056836,           0.0056836,           0.0056836
                 220,            0.017165,            0.033337,           0.0065563,             0.87769,             0.61122,             0.67194,             0.54231,            0.032118,              0.1253,            0.015805,           0.0056638,           0.0056638,           0.0056638
                 221,             0.01709,            0.033265,            0.006463,             0.87168,             0.61007,             0.67137,             0.54198,            0.032336,             0.12565,            0.016034,            0.005644,            0.005644,            0.005644
                 222,            0.017026,            0.032753,           0.0064712,             0.86035,             0.61882,             0.67251,             0.54373,            0.032252,             0.12484,            0.015852,           0.0056242,           0.0056242,           0.0056242
                 223,            0.017112,            0.034472,           0.0064641,             0.86123,              0.5685,             0.63677,             0.51712,            0.035069,             0.13914,            0.017135,           0.0056044,           0.0056044,           0.0056044
                 224,            0.017088,            0.032829,           0.0064328,              0.8339,             0.57581,             0.63472,             0.51412,            0.035305,             0.14075,              0.0172,           0.0055846,           0.0055846,           0.0055846
                 225,            0.016928,            0.032912,           0.0062925,              0.8568,             0.58062,             0.64141,             0.51934,            0.034924,              0.1389,             0.01704,           0.0055648,           0.0055648,           0.0055648
                 226,            0.016919,            0.032214,           0.0062144,             0.88964,             0.57164,             0.64457,             0.51992,            0.034766,             0.13818,            0.017086,            0.005545,            0.005545,            0.005545
                 227,             0.01675,            0.032356,           0.0061001,              0.8773,             0.57325,             0.64411,             0.51953,            0.034739,             0.13962,            0.017162,           0.0055252,           0.0055252,           0.0055252
                 228,            0.017029,            0.033504,            0.006323,              0.8267,              0.5888,             0.64163,              0.5192,            0.034711,             0.14195,            0.017177,           0.0055054,           0.0055054,           0.0055054
                 229,            0.016765,            0.032308,            0.006217,             0.84852,             0.58343,             0.64663,             0.52285,            0.034284,             0.14139,            0.016887,           0.0054856,           0.0054856,           0.0054856
                 230,            0.017035,             0.03369,           0.0065635,             0.87386,             0.57777,             0.64999,             0.52534,            0.034017,             0.14105,             0.01665,           0.0054658,           0.0054658,           0.0054658
                 231,            0.017082,             0.03374,           0.0063248,             0.86495,             0.58574,             0.65353,             0.52797,            0.033612,              0.1392,            0.016359,            0.005446,            0.005446,            0.005446
                 232,            0.016875,            0.033258,           0.0063811,             0.88658,             0.58099,               0.659,             0.53303,            0.033022,             0.13688,            0.016073,           0.0054262,           0.0054262,           0.0054262
                 233,            0.016795,            0.032115,           0.0062294,              0.8465,             0.60721,             0.66606,             0.53816,            0.032558,             0.13423,            0.015716,           0.0054064,           0.0054064,           0.0054064
                 234,            0.016685,            0.032611,           0.0062112,             0.86723,             0.60978,             0.67259,             0.54266,            0.032316,             0.13174,            0.015504,           0.0053866,           0.0053866,           0.0053866
                 235,            0.016915,            0.031718,           0.0062028,             0.87178,              0.6136,             0.67785,             0.54603,            0.032162,             0.12917,            0.015174,           0.0053668,           0.0053668,           0.0053668
                 236,             0.01705,            0.033331,           0.0061989,             0.86057,             0.62494,             0.68325,             0.55036,            0.031918,             0.12696,            0.014823,            0.005347,            0.005347,            0.005347
                 237,            0.016856,            0.033075,           0.0061572,             0.88872,             0.62317,             0.68998,             0.55569,             0.03146,             0.12344,            0.014485,           0.0053272,           0.0053272,           0.0053272
                 238,            0.016566,            0.032048,           0.0059862,             0.87902,             0.63013,             0.69224,             0.55678,             0.03137,             0.12237,            0.014412,           0.0053074,           0.0053074,           0.0053074
                 239,            0.016732,              0.0318,           0.0060607,             0.87884,             0.63558,             0.69543,             0.55786,            0.031237,             0.12151,            0.014267,           0.0052876,           0.0052876,           0.0052876
                 240,            0.016854,               0.033,           0.0062072,             0.88603,             0.63033,             0.69348,             0.55541,            0.031426,             0.12218,            0.014519,           0.0052678,           0.0052678,           0.0052678
                 241,             0.01689,            0.033135,           0.0063416,              0.8815,             0.63482,             0.69489,             0.55597,            0.031244,             0.12154,            0.014648,            0.005248,            0.005248,            0.005248
                 242,            0.016665,            0.032491,           0.0061139,              0.8842,              0.6352,             0.69521,             0.55821,            0.031138,             0.12124,             0.01469,           0.0052282,           0.0052282,           0.0052282
                 243,            0.016678,            0.031955,           0.0061762,             0.88358,             0.63923,             0.69691,             0.56048,            0.031008,             0.12096,            0.014693,           0.0052084,           0.0052084,           0.0052084
                 244,            0.016431,            0.032235,           0.0059295,             0.90613,             0.63506,             0.70226,             0.56504,            0.030674,             0.11908,            0.014565,           0.0051886,           0.0051886,           0.0051886
                 245,              0.0169,            0.033203,            0.006265,              0.8944,             0.64477,             0.70769,             0.56881,            0.030423,             0.11741,            0.014416,           0.0051688,           0.0051688,           0.0051688
                 246,            0.016596,            0.032471,           0.0060534,             0.91745,             0.63397,             0.70706,              0.5703,            0.030511,              0.1171,            0.014459,            0.005149,            0.005149,            0.005149
                 247,            0.016708,             0.03212,           0.0061986,              0.9193,             0.62717,             0.70539,             0.56772,            0.030743,             0.11738,            0.014501,           0.0051292,           0.0051292,           0.0051292
                 248,            0.016601,            0.031606,           0.0060509,             0.92459,             0.62027,             0.70203,             0.56552,             0.03084,             0.11864,            0.014498,           0.0051094,           0.0051094,           0.0051094
                 249,            0.016752,            0.032184,            0.006237,             0.91793,             0.62015,             0.69962,              0.5636,            0.030978,             0.11962,            0.014463,           0.0050896,           0.0050896,           0.0050896
                 250,            0.016684,             0.03381,           0.0061679,             0.87749,             0.63729,              0.7008,             0.56575,            0.030894,             0.11937,            0.014271,           0.0050698,           0.0050698,           0.0050698
                 251,            0.016626,            0.032286,           0.0060699,             0.88356,             0.63358,             0.69941,             0.56504,            0.030909,             0.12038,            0.014275,             0.00505,             0.00505,             0.00505
                 252,            0.016529,            0.031743,           0.0060123,              0.8816,             0.63362,             0.70124,             0.56503,            0.030867,             0.11986,            0.014336,           0.0050302,           0.0050302,           0.0050302
                 253,            0.016853,              0.0331,            0.006168,             0.87546,             0.63281,             0.69748,             0.56187,             0.03114,             0.12095,            0.014686,           0.0050104,           0.0050104,           0.0050104
                 254,            0.016678,            0.032691,           0.0060065,             0.87627,             0.63221,             0.69739,             0.56274,            0.031083,             0.12111,            0.014766,           0.0049906,           0.0049906,           0.0049906
                 255,            0.016499,            0.031708,           0.0061221,             0.88962,             0.62887,             0.69959,             0.56473,            0.030974,             0.12087,            0.014643,           0.0049708,           0.0049708,           0.0049708
                 256,            0.016318,            0.031128,           0.0059097,             0.87888,             0.63861,             0.70275,             0.56706,            0.030812,             0.12046,            0.014564,            0.004951,            0.004951,            0.004951
                 257,            0.016643,            0.033392,           0.0060711,             0.89754,             0.62763,             0.70037,             0.56373,            0.030995,               0.121,            0.014622,           0.0049312,           0.0049312,           0.0049312
                 258,            0.016485,            0.030935,           0.0058633,             0.90998,             0.63044,             0.70364,             0.56493,            0.030944,             0.11879,            0.014538,           0.0049114,           0.0049114,           0.0049114
                 259,            0.016476,            0.030904,           0.0060772,             0.89183,             0.63886,             0.70419,             0.56489,             0.03101,             0.11843,            0.014555,           0.0048916,           0.0048916,           0.0048916
                 260,            0.016431,            0.031603,           0.0060227,             0.90624,             0.63504,             0.70802,             0.56695,            0.030884,             0.11783,            0.014557,           0.0048718,           0.0048718,           0.0048718
                 261,             0.01647,             0.03256,           0.0059204,             0.88774,             0.64813,             0.70921,             0.56749,            0.030895,             0.11716,             0.01463,            0.004852,            0.004852,            0.004852
                 262,            0.016461,            0.032061,           0.0059696,             0.91122,              0.6402,             0.70872,              0.5679,            0.030936,             0.11708,            0.014679,           0.0048322,           0.0048322,           0.0048322
                 263,            0.016088,            0.031238,           0.0058441,             0.90375,             0.64473,             0.71156,              0.5721,            0.030563,             0.11529,             0.01451,           0.0048124,           0.0048124,           0.0048124
                 264,            0.016599,            0.031987,           0.0059857,             0.90636,             0.64128,             0.70997,             0.57214,            0.030478,             0.11524,            0.014447,           0.0047926,           0.0047926,           0.0047926
                 265,            0.016391,            0.032347,           0.0060638,             0.91358,             0.63679,             0.70972,             0.57209,            0.030418,             0.11543,            0.014401,           0.0047728,           0.0047728,           0.0047728
                 266,            0.016219,            0.031708,           0.0058527,             0.90349,             0.63646,             0.70804,             0.57121,            0.030208,             0.11524,            0.014364,            0.004753,            0.004753,            0.004753
                 267,            0.016238,            0.031314,           0.0058866,             0.91952,             0.62839,             0.70797,             0.57244,            0.030081,             0.11589,             0.01433,           0.0047332,           0.0047332,           0.0047332
                 268,            0.016254,            0.030871,            0.006013,              0.9183,             0.63074,             0.70844,             0.57383,            0.029937,             0.11577,            0.014225,           0.0047134,           0.0047134,           0.0047134
                 269,            0.016427,            0.033957,           0.0060734,             0.90768,             0.63471,             0.71007,             0.57365,            0.029881,             0.11558,            0.014237,           0.0046936,           0.0046936,           0.0046936
                 270,            0.016538,            0.033095,           0.0060071,             0.91385,             0.63112,             0.71098,              0.5746,            0.029895,             0.11557,            0.014249,           0.0046738,           0.0046738,           0.0046738
                 271,            0.016226,            0.031039,           0.0058164,             0.91537,             0.63348,             0.71531,             0.57777,            0.029803,             0.11507,            0.014176,            0.004654,            0.004654,            0.004654
                 272,            0.016256,            0.031265,           0.0059402,             0.89109,             0.64072,             0.71268,             0.57633,            0.030149,             0.11601,            0.014502,           0.0046342,           0.0046342,           0.0046342
                 273,            0.016209,            0.031059,           0.0058179,             0.91278,              0.6356,              0.7127,             0.57481,             0.03025,             0.11676,            0.014614,           0.0046144,           0.0046144,           0.0046144
                 274,            0.016444,            0.031462,           0.0060231,             0.87408,             0.64617,             0.70952,             0.57312,            0.030425,             0.11855,             0.01468,           0.0045946,           0.0045946,           0.0045946
                 275,            0.016352,            0.032962,           0.0060046,             0.87161,             0.63989,             0.70428,             0.56945,            0.030675,             0.12065,            0.014856,           0.0045748,           0.0045748,           0.0045748
                 276,            0.016175,            0.031848,           0.0058842,             0.89332,              0.6275,             0.70124,             0.56689,            0.030917,             0.12194,            0.014892,            0.004555,            0.004555,            0.004555
                 277,            0.016332,            0.031326,            0.005969,             0.89859,             0.61777,             0.69469,              0.5615,            0.031361,             0.12385,            0.014994,           0.0045352,           0.0045352,           0.0045352
                 278,            0.015994,            0.030921,           0.0057085,             0.86431,             0.63145,             0.69457,             0.56083,            0.031532,             0.12315,            0.015146,           0.0045154,           0.0045154,           0.0045154
                 279,            0.016437,            0.032998,           0.0060087,             0.87142,             0.62702,             0.69311,             0.56014,            0.031628,             0.12256,            0.015115,           0.0044956,           0.0044956,           0.0044956
                 280,            0.016203,            0.031771,           0.0058049,             0.88844,             0.61732,             0.69336,             0.55851,            0.031651,             0.12212,            0.015048,           0.0044758,           0.0044758,           0.0044758
                 281,            0.016112,            0.031768,           0.0057119,             0.85723,             0.63358,             0.69427,             0.55875,            0.031571,             0.12178,            0.014981,            0.004456,            0.004456,            0.004456
                 282,             0.01608,            0.031942,            0.005804,             0.87453,             0.62988,             0.69726,             0.56041,            0.031279,             0.12087,            0.014813,           0.0044362,           0.0044362,           0.0044362
                 283,            0.016071,            0.031266,           0.0056961,             0.85146,             0.63826,             0.69675,             0.55973,            0.031261,             0.12115,            0.014806,           0.0044164,           0.0044164,           0.0044164
                 284,             0.01598,            0.029409,           0.0057122,             0.88307,             0.63243,             0.70039,             0.56193,            0.031017,             0.12002,            0.014634,           0.0043966,           0.0043966,           0.0043966
                 285,            0.016204,            0.031079,           0.0057945,             0.87296,             0.63816,              0.7006,             0.56239,            0.030831,             0.11973,            0.014637,           0.0043768,           0.0043768,           0.0043768
                 286,             0.01611,            0.031175,            0.005756,             0.87986,             0.63551,             0.70067,             0.56082,            0.030776,             0.11942,            0.014831,            0.004357,            0.004357,            0.004357
                 287,            0.016172,            0.031961,           0.0058494,             0.87278,             0.64051,             0.70162,             0.56281,            0.030598,             0.11899,            0.014963,           0.0043372,           0.0043372,           0.0043372
                 288,            0.016068,            0.031439,           0.0057556,              0.8918,             0.63649,               0.705,             0.56537,            0.030322,             0.11861,            0.014864,           0.0043174,           0.0043174,           0.0043174
                 289,            0.016009,            0.030815,            0.005724,             0.89204,             0.64078,             0.70568,             0.56637,            0.030155,             0.11866,            0.014857,           0.0042976,           0.0042976,           0.0042976
                 290,            0.016032,            0.030806,           0.0056501,             0.89691,             0.64704,             0.70985,             0.56981,            0.029877,             0.11783,            0.014647,           0.0042778,           0.0042778,           0.0042778
                 291,            0.015954,            0.031591,           0.0057149,             0.89485,             0.64914,              0.7131,             0.57114,            0.029742,             0.11744,            0.014505,            0.004258,            0.004258,            0.004258
                 292,            0.015997,            0.031019,           0.0056694,             0.89377,              0.6538,             0.71467,             0.57263,            0.029617,              0.1171,            0.014431,           0.0042382,           0.0042382,           0.0042382
                 293,            0.015888,            0.030801,           0.0056502,             0.90302,              0.6494,             0.71566,             0.57418,            0.029619,             0.11689,            0.014518,           0.0042184,           0.0042184,           0.0042184
                 294,            0.016021,            0.030572,           0.0057064,             0.90471,             0.65035,             0.71617,             0.57466,            0.029477,             0.11704,            0.014463,           0.0041986,           0.0041986,           0.0041986
                 295,            0.015742,            0.030802,           0.0054415,             0.89453,             0.65594,             0.71993,             0.57755,            0.029294,             0.11624,            0.014314,           0.0041788,           0.0041788,           0.0041788
                 296,            0.015883,             0.03088,           0.0056255,              0.8791,             0.66032,             0.71897,             0.57813,            0.029143,             0.11558,            0.014193,            0.004159,            0.004159,            0.004159
                 297,            0.015973,            0.030414,           0.0056588,              0.9004,             0.64576,             0.71573,              0.5763,            0.029334,             0.11631,             0.01426,           0.0041392,           0.0041392,           0.0041392
                 298,            0.016126,            0.032032,           0.0058186,             0.89357,             0.64289,             0.71232,              0.5731,            0.029495,             0.11666,            0.014312,           0.0041194,           0.0041194,           0.0041194
                 299,             0.01603,            0.031876,            0.005759,             0.88841,             0.64642,             0.71182,             0.57369,            0.029419,             0.11645,            0.014216,           0.0040996,           0.0040996,           0.0040996
                 300,            0.015852,            0.030296,           0.0055753,             0.88047,             0.65263,             0.71174,             0.57399,            0.029313,             0.11599,             0.01413,           0.0040798,           0.0040798,           0.0040798
                 301,            0.016115,            0.031896,           0.0058264,             0.90231,             0.64552,             0.71435,             0.57653,            0.029304,             0.11527,            0.014064,             0.00406,             0.00406,             0.00406
                 302,            0.015925,            0.031335,           0.0055845,             0.90484,             0.64724,              0.7175,             0.57867,            0.029278,             0.11491,            0.013953,           0.0040402,           0.0040402,           0.0040402
                 303,            0.015911,            0.031489,           0.0056868,             0.87862,             0.65764,             0.71717,             0.57774,              0.0292,             0.11451,            0.013895,           0.0040204,           0.0040204,           0.0040204
                 304,             0.01573,            0.029836,           0.0055538,             0.89886,             0.64596,              0.7164,             0.57694,             0.02919,             0.11539,            0.013828,           0.0040006,           0.0040006,           0.0040006
                 305,             0.01573,            0.030794,           0.0054244,              0.9017,              0.6441,             0.71557,             0.57697,            0.029234,             0.11582,            0.013744,           0.0039808,           0.0039808,           0.0039808
                 306,            0.015726,            0.029774,           0.0055988,             0.89334,             0.64288,             0.71277,             0.57638,            0.029385,             0.11716,             0.01387,            0.003961,            0.003961,            0.003961
                 307,            0.015799,            0.031338,           0.0056172,               0.888,             0.64723,             0.71426,             0.57711,            0.029274,             0.11667,            0.013829,           0.0039412,           0.0039412,           0.0039412
                 308,            0.015782,            0.030814,           0.0056512,             0.91762,             0.62922,              0.7132,             0.57727,            0.029178,             0.11761,            0.013689,           0.0039214,           0.0039214,           0.0039214
                 309,            0.015871,            0.032993,           0.0055223,             0.89647,             0.63871,             0.71298,             0.57652,            0.029003,             0.11785,            0.013625,           0.0039016,           0.0039016,           0.0039016
                 310,            0.015809,            0.031741,           0.0055297,             0.90459,             0.63606,             0.71495,             0.57825,            0.028787,             0.11725,            0.013527,           0.0038818,           0.0038818,           0.0038818
                 311,              0.0156,            0.029581,           0.0054145,             0.88765,             0.64519,             0.71682,             0.57996,            0.028707,             0.11749,            0.013505,            0.003862,            0.003862,            0.003862
                 312,            0.015621,            0.029404,           0.0055253,             0.87604,             0.64807,             0.71703,              0.5804,            0.028706,             0.11757,             0.01364,           0.0038422,           0.0038422,           0.0038422
                 313,            0.015733,            0.032016,            0.005673,             0.88795,             0.64759,             0.71835,             0.58066,            0.028639,             0.11689,            0.013823,           0.0038224,           0.0038224,           0.0038224
                 314,             0.01545,            0.029127,           0.0052681,             0.89304,             0.64532,             0.71757,             0.57924,            0.028702,             0.11638,            0.013892,           0.0038026,           0.0038026,           0.0038026
                 315,            0.015653,            0.030481,            0.005417,             0.89213,             0.64231,             0.71625,             0.57955,            0.028706,             0.11621,            0.013916,           0.0037828,           0.0037828,           0.0037828
                 316,            0.015559,            0.029069,           0.0052997,             0.89795,             0.63855,             0.71593,              0.5801,            0.028707,             0.11582,            0.013812,            0.003763,            0.003763,            0.003763
                 317,              0.0157,            0.030289,           0.0054865,             0.89326,              0.6385,             0.71417,             0.57906,            0.028827,             0.11645,            0.013813,           0.0037432,           0.0037432,           0.0037432
                 318,            0.015392,            0.029573,           0.0053874,             0.84884,              0.6581,              0.7151,             0.57954,            0.028807,             0.11634,            0.013674,           0.0037234,           0.0037234,           0.0037234
                 319,            0.015356,            0.029683,           0.0054252,             0.85862,              0.6579,             0.71772,             0.58149,            0.028744,             0.11578,            0.013561,           0.0037036,           0.0037036,           0.0037036
                 320,             0.01565,            0.030367,            0.005475,             0.87792,             0.64993,             0.71676,             0.58118,            0.028937,             0.11595,             0.01366,           0.0036838,           0.0036838,           0.0036838
                 321,             0.01529,            0.029661,           0.0053375,             0.88587,             0.64438,             0.71515,             0.57999,            0.029116,             0.11655,            0.013725,            0.003664,            0.003664,            0.003664
                 322,            0.015777,            0.030738,           0.0055421,             0.88901,              0.6455,             0.71368,             0.57954,             0.02927,             0.11704,            0.013731,           0.0036442,           0.0036442,           0.0036442
                 323,            0.015591,            0.031408,           0.0054467,             0.88859,             0.64203,             0.71374,             0.57944,             0.02932,             0.11652,            0.013849,           0.0036244,           0.0036244,           0.0036244
                 324,            0.015369,             0.02935,           0.0053367,             0.90221,              0.6387,             0.71488,             0.58028,            0.029381,             0.11528,            0.013954,           0.0036046,           0.0036046,           0.0036046
                 325,            0.015406,            0.029863,           0.0054076,             0.90307,             0.64255,             0.71899,             0.58333,            0.029211,             0.11381,            0.013758,           0.0035848,           0.0035848,           0.0035848
                 326,            0.015423,            0.030637,           0.0054115,             0.90486,              0.6472,             0.72154,             0.58533,            0.029134,             0.11306,             0.01364,            0.003565,            0.003565,            0.003565
                 327,            0.016062,            0.031812,           0.0058962,             0.88853,             0.65198,             0.72067,             0.58533,            0.028973,              0.1131,            0.013588,           0.0035452,           0.0035452,           0.0035452
                 328,            0.015443,            0.031122,           0.0053852,             0.88157,             0.65389,             0.71991,             0.58529,            0.029055,             0.11318,            0.013815,           0.0035254,           0.0035254,           0.0035254
                 329,            0.015412,            0.030246,           0.0054388,             0.90996,             0.64121,             0.71825,             0.58348,            0.029091,              0.1137,            0.013985,           0.0035056,           0.0035056,           0.0035056
                 330,            0.015498,             0.02942,           0.0054896,             0.91429,             0.63788,             0.71621,             0.58132,            0.029238,             0.11448,            0.014162,           0.0034858,           0.0034858,           0.0034858
                 331,            0.015307,            0.029823,           0.0053531,             0.90569,             0.64169,             0.71627,               0.584,            0.029079,             0.11374,            0.014118,            0.003466,            0.003466,            0.003466
                 332,            0.015308,            0.029525,           0.0052333,             0.90629,             0.63688,             0.71247,             0.58236,            0.029289,             0.11471,            0.014422,           0.0034462,           0.0034462,           0.0034462
                 333,            0.015195,            0.028493,           0.0052094,             0.89074,             0.64251,             0.71298,             0.58253,            0.029262,             0.11545,            0.014471,           0.0034264,           0.0034264,           0.0034264
                 334,            0.015646,            0.031143,           0.0054205,              0.9016,             0.63515,             0.71001,             0.57968,             0.02944,             0.11652,            0.014606,           0.0034066,           0.0034066,           0.0034066
                 335,            0.015166,            0.030288,           0.0052673,             0.89449,             0.63858,             0.71182,             0.58035,            0.029502,             0.11717,            0.014511,           0.0033868,           0.0033868,           0.0033868
                 336,            0.015094,            0.029712,           0.0051553,             0.89731,             0.64013,             0.71434,             0.58344,            0.029357,             0.11681,            0.014335,            0.003367,            0.003367,            0.003367
                 337,            0.015152,            0.029102,           0.0052628,             0.87899,             0.64451,              0.7143,             0.58449,            0.029219,             0.11691,            0.014178,           0.0033472,           0.0033472,           0.0033472
                 338,            0.015551,            0.031033,           0.0054813,              0.8708,             0.64838,             0.71365,             0.58445,            0.029177,             0.11719,            0.014048,           0.0033274,           0.0033274,           0.0033274
                 339,            0.015018,            0.029245,           0.0050857,             0.89534,             0.64186,              0.7129,             0.58434,            0.029206,              0.1174,            0.014071,           0.0033076,           0.0033076,           0.0033076
                 340,            0.015074,            0.030388,           0.0050844,             0.88746,              0.6425,             0.71032,             0.58205,            0.029331,             0.11858,             0.01404,           0.0032878,           0.0032878,           0.0032878
                 341,            0.015305,            0.029834,           0.0052791,             0.88702,             0.64261,             0.71142,             0.58283,            0.029267,             0.11895,            0.013868,            0.003268,            0.003268,            0.003268
                 342,            0.015129,             0.03033,           0.0051006,             0.92026,              0.6345,             0.71673,             0.58513,            0.029041,             0.11731,            0.013614,           0.0032482,           0.0032482,           0.0032482
                 343,            0.014938,             0.02887,           0.0050257,             0.88608,             0.64971,             0.71908,             0.58582,            0.029001,             0.11626,            0.013529,           0.0032284,           0.0032284,           0.0032284
                 344,            0.014998,            0.028798,           0.0050699,               0.901,             0.64636,             0.72167,              0.5862,            0.028866,             0.11563,             0.01351,           0.0032086,           0.0032086,           0.0032086
                 345,            0.015124,            0.029885,           0.0051295,             0.90566,             0.64748,             0.72344,             0.58627,            0.028765,             0.11617,            0.013426,           0.0031888,           0.0031888,           0.0031888
                 346,            0.015078,            0.028823,           0.0052528,             0.90695,             0.65195,             0.72649,             0.58782,            0.028606,             0.11594,            0.013347,            0.003169,            0.003169,            0.003169
                 347,            0.015222,            0.030501,           0.0051306,             0.90876,             0.64943,              0.7271,             0.58777,            0.028564,             0.11627,            0.013322,           0.0031492,           0.0031492,           0.0031492
                 348,            0.015275,            0.030166,           0.0053194,             0.91331,             0.64863,             0.72669,             0.58721,             0.02861,             0.11635,            0.013351,           0.0031294,           0.0031294,           0.0031294
                 349,            0.015201,             0.03013,           0.0050839,             0.89623,             0.65347,             0.72489,             0.58645,            0.028648,             0.11674,            0.013449,           0.0031096,           0.0031096,           0.0031096
                 350,            0.014915,            0.027936,           0.0050827,             0.89967,             0.65121,             0.72437,             0.58679,            0.028644,             0.11675,             0.01356,           0.0030898,           0.0030898,           0.0030898
                 351,            0.014888,            0.029022,             0.00505,             0.90339,             0.64962,              0.7238,             0.58661,            0.028614,             0.11604,             0.01361,             0.00307,             0.00307,             0.00307
                 352,            0.015015,            0.029992,           0.0051823,              0.8925,             0.65561,             0.72541,             0.58873,            0.028458,              0.1155,            0.013509,           0.0030502,           0.0030502,           0.0030502
                 353,            0.014933,            0.028418,           0.0050811,             0.90991,              0.6478,             0.72671,             0.58857,            0.028428,             0.11565,            0.013419,           0.0030304,           0.0030304,           0.0030304
                 354,            0.015149,            0.030094,            0.005357,             0.91588,             0.64769,             0.72732,             0.58914,            0.028426,             0.11546,            0.013381,           0.0030106,           0.0030106,           0.0030106
                 355,            0.014993,            0.030157,           0.0049929,             0.90654,              0.6554,             0.73021,             0.59201,            0.028238,             0.11434,            0.013124,           0.0029908,           0.0029908,           0.0029908
                 356,            0.014757,            0.028643,           0.0049632,              0.9099,             0.65374,             0.73181,             0.59385,            0.028278,              0.1141,            0.013169,            0.002971,            0.002971,            0.002971
                 357,            0.014972,            0.029753,           0.0050297,             0.88489,             0.66474,             0.73274,             0.59465,            0.028224,             0.11357,            0.013228,           0.0029512,           0.0029512,           0.0029512
                 358,            0.014762,            0.029436,           0.0050041,             0.89703,             0.65954,             0.73364,             0.59544,            0.028067,             0.11281,            0.013226,           0.0029314,           0.0029314,           0.0029314
                 359,            0.014894,            0.028505,           0.0049506,             0.89003,             0.66332,             0.73281,             0.59599,            0.028231,             0.11299,            0.013242,           0.0029116,           0.0029116,           0.0029116
                 360,             0.01477,            0.028493,            0.005032,             0.89998,             0.65767,             0.73164,             0.59627,            0.028263,             0.11289,            0.013393,           0.0028918,           0.0028918,           0.0028918
                 361,            0.014506,            0.027475,           0.0047982,             0.91721,             0.65049,             0.73099,             0.59654,            0.028348,             0.11337,            0.013591,            0.002872,            0.002872,            0.002872
                 362,            0.014508,            0.027991,            0.004797,              0.8824,             0.66578,             0.73277,             0.59815,            0.028312,             0.11317,            0.013534,           0.0028522,           0.0028522,           0.0028522
                 363,            0.014922,            0.028872,           0.0049585,             0.87585,             0.66537,             0.73078,             0.59688,            0.028386,             0.11378,            0.013643,           0.0028324,           0.0028324,           0.0028324
                 364,            0.014791,            0.028955,           0.0050073,             0.87908,             0.66423,              0.7313,             0.59767,            0.028385,             0.11437,            0.013695,           0.0028126,           0.0028126,           0.0028126
                 365,            0.014889,            0.029451,            0.005074,             0.91912,             0.64352,             0.72643,             0.59328,            0.028626,             0.11609,            0.013962,           0.0027928,           0.0027928,           0.0027928
                 366,            0.014513,             0.02821,           0.0049104,             0.92079,             0.64202,             0.72434,             0.59301,            0.028705,             0.11666,            0.014131,            0.002773,            0.002773,            0.002773
                 367,            0.014659,            0.028753,           0.0049695,             0.92869,             0.63784,             0.72237,             0.59212,            0.028816,              0.1172,            0.014261,           0.0027532,           0.0027532,           0.0027532
                 368,            0.014719,            0.029553,           0.0048355,             0.93372,             0.63654,             0.72231,              0.5909,            0.028779,             0.11738,            0.014223,           0.0027334,           0.0027334,           0.0027334
                 369,            0.014672,            0.029417,            0.004857,             0.91863,             0.64185,             0.72231,             0.59192,             0.02869,             0.11654,            0.014268,           0.0027136,           0.0027136,           0.0027136
                 370,            0.014718,            0.029481,           0.0049937,             0.91105,             0.64951,             0.72511,             0.59435,            0.028498,             0.11487,            0.014078,           0.0026938,           0.0026938,           0.0026938
                 371,            0.014353,            0.027451,           0.0048458,             0.91796,             0.65045,             0.72627,             0.59528,             0.02845,              0.1139,            0.014019,            0.002674,            0.002674,            0.002674
                 372,            0.014747,            0.028779,           0.0049577,              0.8851,             0.66564,             0.72938,             0.59637,            0.028272,              0.1128,            0.013889,           0.0026542,           0.0026542,           0.0026542
                 373,            0.014491,            0.028304,           0.0047537,             0.88995,             0.66715,              0.7328,             0.59941,            0.028121,             0.11259,            0.013727,           0.0026344,           0.0026344,           0.0026344
                 374,            0.014488,            0.027924,           0.0048634,              0.9103,               0.659,             0.73525,             0.60127,            0.027946,             0.11217,            0.013584,           0.0026146,           0.0026146,           0.0026146
                 375,             0.01448,            0.027956,           0.0047653,             0.91557,             0.65337,             0.73329,             0.60046,            0.028027,             0.11298,            0.013746,           0.0025948,           0.0025948,           0.0025948
                 376,            0.014684,            0.029938,           0.0049319,             0.91289,             0.65684,             0.73367,             0.60041,            0.028085,             0.11253,            0.013805,            0.002575,            0.002575,            0.002575
                 377,            0.014456,            0.027583,           0.0048129,             0.92311,              0.6513,             0.73509,               0.601,            0.028029,              0.1124,            0.013705,           0.0025552,           0.0025552,           0.0025552
                 378,             0.01442,            0.027273,           0.0047759,             0.90841,             0.66037,              0.7366,             0.60343,            0.027989,             0.11191,            0.013496,           0.0025354,           0.0025354,           0.0025354
                 379,            0.014315,            0.028092,           0.0047659,             0.92455,             0.65444,             0.73822,             0.60578,            0.027937,             0.11146,            0.013437,           0.0025156,           0.0025156,           0.0025156
                 380,            0.014533,            0.028265,           0.0048689,             0.89971,             0.66379,             0.74043,             0.60691,            0.027885,             0.11069,            0.013363,           0.0024958,           0.0024958,           0.0024958
                 381,             0.01414,            0.028051,           0.0046949,             0.91944,             0.65483,             0.74096,             0.60636,            0.028072,             0.11133,            0.013461,            0.002476,            0.002476,            0.002476
                 382,            0.014648,            0.028051,           0.0048912,             0.93018,             0.65088,             0.74109,             0.60588,            0.028242,             0.11198,            0.013451,           0.0024562,           0.0024562,           0.0024562
                 383,            0.014334,            0.029317,           0.0048387,             0.93336,             0.64558,             0.73834,             0.60407,            0.028458,             0.11328,            0.013628,           0.0024364,           0.0024364,           0.0024364
                 384,            0.014347,            0.028434,            0.004667,             0.92777,             0.64575,             0.73599,             0.60209,            0.028594,             0.11434,            0.013821,           0.0024166,           0.0024166,           0.0024166
                 385,            0.014388,             0.02706,           0.0047572,             0.92286,             0.64984,             0.73844,              0.6039,            0.028532,             0.11374,             0.01385,           0.0023968,           0.0023968,           0.0023968
                 386,            0.014274,            0.027775,           0.0046496,             0.90216,             0.66086,             0.73892,             0.60406,            0.028601,             0.11361,            0.013793,            0.002377,            0.002377,            0.002377
                 387,            0.014321,            0.027771,           0.0047057,             0.94186,              0.6425,             0.73856,             0.60489,            0.028797,             0.11378,            0.013868,           0.0023572,           0.0023572,           0.0023572
                 388,            0.014523,            0.028178,           0.0048313,             0.90879,             0.65361,             0.73481,             0.60162,              0.0291,             0.11484,            0.014072,           0.0023374,           0.0023374,           0.0023374
                 389,            0.014593,            0.029438,           0.0048218,             0.90301,             0.65825,             0.73483,             0.60089,            0.029148,             0.11439,            0.014072,           0.0023176,           0.0023176,           0.0023176
                 390,            0.014171,            0.026953,           0.0046205,             0.89993,             0.66036,             0.73458,             0.60058,             0.02906,             0.11397,            0.013962,           0.0022978,           0.0022978,           0.0022978
                 391,            0.014355,            0.029079,           0.0047696,             0.88885,             0.66338,              0.7344,             0.60165,            0.028852,             0.11429,            0.013835,            0.002278,            0.002278,            0.002278
                 392,            0.014283,             0.02832,           0.0047314,             0.89684,             0.65979,              0.7344,             0.60295,            0.028728,             0.11486,            0.013624,           0.0022582,           0.0022582,           0.0022582
                 393,            0.014202,            0.027934,           0.0046356,              0.9078,             0.65174,             0.73206,              0.6012,            0.028767,             0.11636,            0.013648,           0.0022384,           0.0022384,           0.0022384
                 394,            0.014165,            0.027801,           0.0045587,             0.88787,             0.65944,             0.73149,             0.60237,            0.028687,             0.11671,            0.013521,           0.0022186,           0.0022186,           0.0022186
                 395,            0.014048,            0.027181,           0.0046038,             0.90107,              0.6536,              0.7312,             0.60167,            0.028638,             0.11775,            0.013512,           0.0021988,           0.0021988,           0.0021988
                 396,            0.014291,             0.02795,           0.0047544,             0.91107,             0.64936,             0.73192,             0.60277,            0.028606,             0.11789,            0.013596,            0.002179,            0.002179,            0.002179
                 397,            0.013941,             0.02681,           0.0045106,             0.88448,             0.66085,             0.73255,             0.60389,            0.028513,             0.11761,            0.013573,           0.0021592,           0.0021592,           0.0021592
                 398,            0.013906,            0.027213,           0.0045069,             0.89109,             0.66253,             0.73559,             0.60593,            0.028415,             0.11627,            0.013536,           0.0021394,           0.0021394,           0.0021394
                 399,            0.013987,            0.026545,           0.0045935,             0.88244,             0.67167,               0.736,             0.60554,            0.028412,             0.11597,            0.013496,           0.0021196,           0.0021196,           0.0021196
                 400,             0.01375,            0.027043,           0.0043895,             0.87478,             0.67164,             0.73422,             0.60383,            0.028496,             0.11686,            0.013464,           0.0020998,           0.0020998,           0.0020998
                 401,            0.013761,            0.026204,           0.0044486,             0.87499,             0.66335,             0.72858,             0.59913,            0.028799,             0.11905,            0.013651,             0.00208,             0.00208,             0.00208
                 402,            0.013845,            0.027691,           0.0044444,             0.87969,             0.66058,              0.7284,             0.59971,            0.028825,             0.11946,             0.01362,           0.0020602,           0.0020602,           0.0020602
                 403,            0.013773,            0.027562,           0.0043666,              0.8881,             0.65378,             0.72658,             0.59719,            0.029116,             0.12054,            0.013789,           0.0020404,           0.0020404,           0.0020404
                 404,            0.013994,            0.027862,           0.0045652,             0.88429,             0.65287,             0.72481,             0.59512,            0.029194,             0.12174,            0.013895,           0.0020206,           0.0020206,           0.0020206
                 405,            0.013685,            0.025936,           0.0044034,             0.91826,             0.64206,             0.72844,              0.5988,            0.028954,             0.12055,             0.01371,           0.0020008,           0.0020008,           0.0020008
                 406,            0.013742,            0.027239,           0.0044507,             0.92189,              0.6444,             0.73042,             0.60142,            0.028838,             0.11958,            0.013581,            0.001981,            0.001981,            0.001981
                 407,            0.013793,            0.026539,           0.0044793,              0.8933,             0.65403,             0.73208,             0.60508,             0.02875,             0.11993,             0.01352,           0.0019612,           0.0019612,           0.0019612
                 408,            0.013971,            0.027322,           0.0045329,             0.90092,             0.64483,              0.7285,             0.60413,             0.02885,             0.12155,            0.013688,           0.0019414,           0.0019414,           0.0019414
                 409,            0.013669,            0.026107,           0.0043718,             0.91449,             0.63554,             0.72633,             0.60329,            0.028899,             0.12284,             0.01357,           0.0019216,           0.0019216,           0.0019216
                 410,            0.013788,            0.027003,           0.0044117,             0.93891,             0.62609,             0.72593,              0.6027,            0.028912,             0.12298,            0.013485,           0.0019018,           0.0019018,           0.0019018
                 411,            0.013959,            0.027244,           0.0045325,             0.94939,             0.61942,             0.72307,             0.60075,             0.02906,             0.12398,            0.013536,            0.001882,            0.001882,            0.001882
                 412,            0.013516,            0.025931,           0.0043918,             0.93182,             0.62107,             0.72153,             0.59993,            0.029126,             0.12436,            0.013607,           0.0018622,           0.0018622,           0.0018622
                 413,            0.013436,            0.026036,           0.0042497,             0.91518,             0.62959,              0.7227,             0.60147,            0.029106,             0.12405,            0.013494,           0.0018424,           0.0018424,           0.0018424
                 414,            0.013579,             0.02688,           0.0043036,             0.91503,             0.63711,             0.72635,             0.60444,            0.028862,             0.12274,            0.013262,           0.0018226,           0.0018226,           0.0018226
                 415,            0.013591,            0.027466,           0.0043411,             0.92726,             0.63621,             0.72702,             0.60459,            0.028756,               0.122,            0.013215,           0.0018028,           0.0018028,           0.0018028
                 416,            0.013602,            0.026875,           0.0042696,             0.93543,             0.62697,             0.72569,             0.60311,            0.028669,             0.12235,              0.0133,            0.001783,            0.001783,            0.001783
                 417,            0.013521,            0.025882,           0.0044325,             0.92628,             0.62615,             0.72567,             0.60401,            0.028701,             0.12281,            0.013259,           0.0017632,           0.0017632,           0.0017632
                 418,            0.013477,            0.026909,           0.0043507,             0.88183,             0.65055,             0.72911,             0.60614,            0.028603,             0.12164,            0.013108,           0.0017434,           0.0017434,           0.0017434
                 419,            0.013079,             0.02459,            0.004083,             0.86973,             0.65431,             0.72953,             0.60676,            0.028562,             0.12156,            0.013021,           0.0017236,           0.0017236,           0.0017236
                 420,            0.013441,            0.025503,            0.004285,             0.90716,              0.6396,             0.72903,             0.60699,            0.028609,             0.12198,            0.012975,           0.0017038,           0.0017038,           0.0017038
                 421,            0.013458,            0.025753,           0.0041788,             0.87827,             0.64909,             0.72726,             0.60631,            0.028783,             0.12321,            0.013036,            0.001684,            0.001684,            0.001684
                 422,            0.013489,            0.026734,           0.0042539,              0.8965,               0.643,             0.72829,             0.60703,            0.028743,             0.12272,            0.013016,           0.0016642,           0.0016642,           0.0016642
                 423,             0.01338,            0.026588,           0.0041842,             0.90545,             0.63611,             0.72389,             0.60392,            0.029111,             0.12463,            0.013354,           0.0016444,           0.0016444,           0.0016444
                 424,            0.013385,            0.025929,           0.0042382,             0.89719,             0.63446,             0.72263,              0.6026,            0.029131,             0.12535,            0.013359,           0.0016246,           0.0016246,           0.0016246
                 425,            0.013337,            0.026476,           0.0041316,             0.89213,             0.63551,             0.72156,               0.602,            0.029385,              0.1262,            0.013623,           0.0016048,           0.0016048,           0.0016048
                 426,            0.012992,            0.024625,           0.0039483,             0.90232,             0.62675,              0.7187,              0.6007,            0.029724,             0.12729,            0.013869,            0.001585,            0.001585,            0.001585
                 427,            0.013075,            0.025386,           0.0040851,             0.90085,                0.63,             0.71654,              0.5999,            0.029987,             0.12821,            0.013997,           0.0015652,           0.0015652,           0.0015652
                 428,            0.013157,            0.025609,           0.0042009,             0.92448,             0.62179,             0.71808,             0.60187,            0.029848,             0.12767,            0.013873,           0.0015454,           0.0015454,           0.0015454
                 429,            0.013343,            0.027205,           0.0042547,             0.92827,             0.62241,              0.7197,              0.6027,            0.029559,             0.12719,            0.013792,           0.0015256,           0.0015256,           0.0015256
                 430,            0.013113,            0.025526,           0.0041981,             0.90561,             0.63067,             0.72063,             0.60293,            0.029429,              0.1266,            0.013843,           0.0015058,           0.0015058,           0.0015058
                 431,            0.012919,            0.025153,           0.0039293,             0.90213,              0.6315,             0.72212,             0.60322,            0.029308,             0.12579,            0.013912,            0.001486,            0.001486,            0.001486
                 432,            0.013243,            0.026001,           0.0041513,             0.89904,             0.63122,             0.72232,             0.60364,            0.029289,             0.12674,            0.013943,           0.0014662,           0.0014662,           0.0014662
                 433,            0.013059,            0.024462,           0.0040228,             0.89928,             0.63104,             0.72319,             0.60431,             0.02912,             0.12652,            0.013763,           0.0014464,           0.0014464,           0.0014464
                 434,            0.013138,             0.02572,           0.0042067,             0.90054,             0.63519,              0.7254,             0.60539,            0.028993,              0.1263,            0.013483,           0.0014266,           0.0014266,           0.0014266
                 435,            0.012973,            0.025162,           0.0040237,             0.89951,             0.64187,             0.72924,             0.60764,            0.028851,             0.12452,            0.013196,           0.0014068,           0.0014068,           0.0014068
                 436,            0.012776,            0.024178,           0.0038898,             0.90561,             0.63994,             0.72963,             0.60745,            0.028987,             0.12407,            0.013265,            0.001387,            0.001387,            0.001387
                 437,            0.012993,            0.025429,           0.0041279,             0.89621,             0.64254,             0.72966,             0.60634,            0.029027,             0.12342,            0.013291,           0.0013672,           0.0013672,           0.0013672
                 438,             0.01301,            0.024981,           0.0040677,             0.91495,             0.63263,             0.72916,             0.60519,            0.029067,             0.12339,            0.013302,           0.0013474,           0.0013474,           0.0013474
                 439,            0.012851,            0.024538,           0.0040465,             0.91532,             0.63225,             0.72984,              0.6066,            0.029094,              0.1231,             0.01337,           0.0013276,           0.0013276,           0.0013276
                 440,            0.012971,            0.024641,           0.0039901,              0.9238,             0.62675,             0.72972,             0.60665,            0.029283,             0.12359,            0.013605,           0.0013078,           0.0013078,           0.0013078
                 441,            0.013004,            0.025789,           0.0039944,             0.95019,             0.61747,             0.72977,             0.60698,            0.029286,             0.12408,            0.013664,            0.001288,            0.001288,            0.001288
                 442,            0.012676,             0.02416,           0.0038524,             0.93663,             0.61866,             0.72909,             0.60503,            0.029354,             0.12385,            0.013889,           0.0012682,           0.0012682,           0.0012682
                 443,            0.012749,             0.02472,           0.0039678,             0.90778,             0.63268,             0.72942,             0.60326,            0.029376,             0.12284,            0.014001,           0.0012484,           0.0012484,           0.0012484
                 444,            0.012922,            0.025292,           0.0040258,             0.89397,             0.64135,              0.7312,             0.60326,            0.029248,             0.12097,            0.013929,           0.0012286,           0.0012286,           0.0012286
                 445,             0.01269,            0.025323,           0.0039595,             0.90239,              0.6412,             0.73302,             0.60406,            0.029242,             0.11987,            0.013956,           0.0012088,           0.0012088,           0.0012088
                 446,            0.012827,            0.024978,           0.0039858,             0.90113,              0.6448,             0.73303,             0.60267,            0.029317,             0.11994,            0.014113,            0.001189,            0.001189,            0.001189
                 447,            0.012674,             0.02475,           0.0038966,             0.91232,             0.64528,             0.73455,             0.60458,            0.029234,             0.11908,            0.014038,           0.0011692,           0.0011692,           0.0011692
                 448,            0.012479,            0.024508,           0.0038557,             0.90814,             0.64749,             0.73594,             0.60474,            0.029224,             0.11843,            0.014025,           0.0011494,           0.0011494,           0.0011494
                 449,            0.012545,            0.024171,           0.0038781,             0.90015,             0.65129,             0.73624,             0.60504,            0.029269,             0.11768,            0.014075,           0.0011296,           0.0011296,           0.0011296
                 450,            0.012579,            0.024338,           0.0039138,             0.88585,             0.66035,             0.73562,             0.60507,            0.029399,             0.11766,            0.014177,           0.0011098,           0.0011098,           0.0011098
                 451,            0.012255,            0.022808,           0.0036531,             0.88128,             0.65992,             0.73445,             0.60543,            0.029466,             0.11791,            0.014221,             0.00109,             0.00109,             0.00109
                 452,            0.012359,            0.023376,           0.0037419,             0.89952,             0.65418,             0.73612,             0.60619,            0.029357,             0.11732,            0.014147,           0.0010702,           0.0010702,           0.0010702
                 453,            0.012279,            0.023466,           0.0036982,             0.88739,             0.66334,             0.73687,             0.60764,            0.029299,             0.11706,             0.01398,           0.0010504,           0.0010504,           0.0010504
                 454,            0.012209,             0.02356,           0.0037008,             0.90537,             0.65625,             0.73646,             0.60871,            0.029245,              0.1168,            0.013897,           0.0010306,           0.0010306,           0.0010306
                 455,            0.012198,            0.023595,           0.0036504,             0.92196,             0.64815,             0.73325,             0.60697,            0.029467,             0.11807,            0.013949,           0.0010108,           0.0010108,           0.0010108
                 456,            0.012283,            0.024386,           0.0037254,              0.8983,             0.65439,             0.73274,             0.60755,            0.029548,             0.11932,            0.013837,            0.000991,            0.000991,            0.000991
                 457,            0.012184,            0.023787,           0.0036882,             0.89605,             0.65253,             0.73266,             0.60893,            0.029575,             0.12095,            0.013828,           0.0009712,           0.0009712,           0.0009712
                 458,             0.01232,            0.023864,           0.0036776,             0.88592,             0.65369,             0.73248,             0.60834,            0.029682,             0.12217,            0.013838,           0.0009514,           0.0009514,           0.0009514
                 459,             0.01217,            0.023051,           0.0036478,             0.90782,             0.64623,             0.73392,             0.60907,            0.029684,             0.12248,             0.01383,           0.0009316,           0.0009316,           0.0009316
                 460,            0.011771,            0.022373,           0.0035154,             0.89608,             0.65079,             0.73372,             0.61013,            0.029703,              0.1232,            0.013854,           0.0009118,           0.0009118,           0.0009118
                 461,            0.012112,            0.023596,           0.0035985,             0.89783,             0.64996,             0.73415,             0.61075,            0.029672,             0.12382,            0.013736,            0.000892,            0.000892,            0.000892
                 462,            0.012067,            0.023244,           0.0036087,             0.89893,             0.64755,             0.73227,             0.61018,            0.029907,             0.12461,            0.013783,           0.0008722,           0.0008722,           0.0008722
                 463,            0.012054,            0.023589,           0.0036866,             0.91874,             0.63943,             0.73145,             0.60924,            0.030081,             0.12467,             0.01376,           0.0008524,           0.0008524,           0.0008524
                 464,            0.012023,              0.0238,           0.0035942,             0.90822,             0.64216,             0.73155,              0.6091,            0.029978,             0.12436,            0.013643,           0.0008326,           0.0008326,           0.0008326
                 465,            0.011801,             0.02215,           0.0034723,             0.90873,             0.64334,             0.73289,             0.61044,            0.029869,              0.1244,            0.013515,           0.0008128,           0.0008128,           0.0008128
                 466,            0.011988,            0.022931,           0.0035448,             0.90167,             0.64843,             0.73224,             0.61054,            0.029879,             0.12503,            0.013505,            0.000793,            0.000793,            0.000793
                 467,            0.011942,            0.023482,           0.0035614,             0.89146,             0.65138,             0.73132,             0.60878,            0.029958,             0.12609,            0.013539,           0.0007732,           0.0007732,           0.0007732
                 468,            0.011604,            0.021963,           0.0033546,             0.89648,             0.64596,             0.73078,             0.60853,            0.030004,             0.12699,            0.013531,           0.0007534,           0.0007534,           0.0007534
                 469,            0.011825,             0.02291,           0.0034758,             0.89821,             0.64349,             0.73001,             0.60832,            0.030152,             0.12809,            0.013595,           0.0007336,           0.0007336,           0.0007336
                 470,            0.011769,            0.022693,            0.003478,              0.8971,             0.63521,             0.72823,             0.60783,            0.030381,             0.12994,            0.013825,           0.0007138,           0.0007138,           0.0007138
                 471,            0.011757,            0.023212,            0.003477,             0.92373,             0.61932,              0.7276,             0.60866,            0.030614,             0.13187,            0.013959,            0.000694,            0.000694,            0.000694
                 472,            0.011694,             0.02261,           0.0034227,             0.89359,              0.6295,             0.72767,             0.61042,            0.030838,             0.13385,            0.014101,           0.0006742,           0.0006742,           0.0006742
                 473,            0.011486,            0.022118,           0.0033687,             0.91198,              0.6224,             0.73112,             0.61379,            0.030815,             0.13386,            0.013984,           0.0006544,           0.0006544,           0.0006544
                 474,            0.011253,            0.021105,           0.0031724,             0.92005,             0.62181,             0.73263,             0.61419,            0.030822,             0.13385,             0.01402,           0.0006346,           0.0006346,           0.0006346
                 475,              0.0116,            0.022971,           0.0033964,              0.9163,              0.6225,             0.73276,             0.61403,            0.030935,             0.13431,            0.014036,           0.0006148,           0.0006148,           0.0006148
                 476,            0.011503,            0.021942,           0.0033245,             0.92523,             0.62309,             0.73512,             0.61599,            0.030863,             0.13433,            0.013931,            0.000595,            0.000595,            0.000595
                 477,             0.01144,            0.021841,           0.0033374,             0.92634,             0.62783,             0.73953,             0.61967,            0.030641,             0.13285,            0.013685,           0.0005752,           0.0005752,           0.0005752
                 478,            0.011359,            0.022338,           0.0032911,             0.91927,             0.63235,              0.7432,             0.62279,            0.030372,             0.13179,            0.013557,           0.0005554,           0.0005554,           0.0005554
                 479,            0.011383,            0.021715,           0.0032796,             0.93057,             0.62613,             0.74272,             0.62228,            0.030332,             0.13292,            0.013564,           0.0005356,           0.0005356,           0.0005356
                 480,              0.0115,            0.023065,           0.0034033,             0.91774,             0.62838,              0.7428,             0.62257,            0.030306,             0.13417,            0.013588,           0.0005158,           0.0005158,           0.0005158
                 481,            0.011299,            0.021842,           0.0032589,              0.9148,             0.62642,             0.74261,             0.62343,            0.030404,             0.13559,            0.013646,            0.000496,            0.000496,            0.000496
                 482,            0.010998,            0.020525,           0.0031363,             0.91661,             0.62419,             0.74157,             0.62269,            0.030518,              0.1368,            0.013732,           0.0004762,           0.0004762,           0.0004762
                 483,            0.011102,            0.020677,           0.0031901,             0.92022,             0.62152,             0.74166,             0.62232,            0.030539,             0.13699,            0.013706,           0.0004564,           0.0004564,           0.0004564
                 484,            0.011108,             0.02155,           0.0032027,             0.91777,             0.62255,             0.74282,             0.62346,            0.030478,             0.13719,            0.013652,           0.0004366,           0.0004366,           0.0004366
                 485,            0.011033,            0.020802,           0.0032544,             0.93809,             0.61074,             0.74151,             0.62346,            0.030563,             0.13853,            0.013755,           0.0004168,           0.0004168,           0.0004168
                 486,             0.01094,            0.021187,            0.003036,             0.92464,             0.61644,              0.7423,             0.62391,            0.030514,              0.1388,            0.013701,            0.000397,            0.000397,            0.000397
                 487,            0.010978,            0.021024,           0.0031253,              0.9164,             0.62342,             0.74364,              0.6249,            0.030286,             0.13817,            0.013537,           0.0003772,           0.0003772,           0.0003772
                 488,            0.010724,            0.020067,           0.0030878,             0.92844,             0.61954,             0.74439,             0.62497,            0.030155,             0.13788,            0.013451,           0.0003574,           0.0003574,           0.0003574
                 489,            0.011014,            0.021398,           0.0031825,              0.9263,             0.62219,             0.74496,             0.62586,            0.030028,             0.13731,            0.013327,           0.0003376,           0.0003376,           0.0003376
                 490,            0.010639,            0.020769,           0.0030178,             0.92866,             0.62328,             0.74589,             0.62687,            0.029949,             0.13699,            0.013275,           0.0003178,           0.0003178,           0.0003178
                 491,            0.010769,            0.020388,           0.0030725,             0.91251,             0.63031,             0.74782,             0.62805,            0.029944,             0.13647,            0.013258,            0.000298,            0.000298,            0.000298
                 492,            0.010678,            0.019826,           0.0030232,             0.93151,             0.62824,             0.74934,             0.62903,            0.029818,             0.13535,            0.013157,           0.0002782,           0.0002782,           0.0002782
                 493,            0.010789,            0.020412,            0.003064,             0.92264,             0.63394,             0.74996,             0.62944,            0.029808,              0.1349,             0.01313,           0.0002584,           0.0002584,           0.0002584
                 494,            0.010554,            0.019678,           0.0030168,             0.93271,             0.63145,             0.75139,             0.63049,            0.029885,             0.13529,            0.013141,           0.0002386,           0.0002386,           0.0002386
                 495,            0.010566,            0.020184,           0.0029737,             0.92698,             0.63486,             0.75249,             0.63068,            0.029892,             0.13517,            0.013103,           0.0002188,           0.0002188,           0.0002188
                 496,            0.010477,            0.019684,            0.002945,             0.92815,             0.63512,             0.75347,             0.63135,            0.029857,             0.13493,            0.013017,            0.000199,            0.000199,            0.000199
                 497,            0.010595,             0.02035,           0.0030144,             0.94086,             0.63204,             0.75419,             0.63261,            0.029814,             0.13444,            0.012961,           0.0001792,           0.0001792,           0.0001792
                 498,             0.01047,            0.020643,           0.0029954,             0.87082,             0.66004,             0.75582,              0.6334,             0.02985,             0.13428,            0.012943,           0.0001594,           0.0001594,           0.0001594
                 499,            0.010382,            0.019754,           0.0029239,             0.86171,             0.66658,             0.75709,             0.63457,            0.029783,             0.13354,            0.012906,           0.0001396,           0.0001396,           0.0001396

